Subspace Projection Methods for Fast Spectral Embeddings of Evolving Graphs

Several graph data mining, signal processing, and machine learning downstream tasks rely on information related to the eigenvectors of the associated adjacency or Laplacian matrix. Classical eigendecomposition methods are powerful when the matrix remains static but cannot be applied to problems where the matrix entries are updated or the number of rows and columns increases frequently. Such scenarios occur routinely in graph analytics when the graph is changing dynamically and either edges and/or nodes are being added and removed. This paper puts forth a new algorithmic framework to update the eigenvectors associated with the leading eigenvalues of an initial adjacency or Laplacian matrix as the graph evolves dynamically. The proposed algorithm is based on Rayleigh-Ritz projections, in which the original eigenvalue problem is projected onto a restricted subspace which ideally encapsulates the invariant subspace associated with the sought eigenvectors. Following ideas from eigenvector perturbation analysis, we present a new methodology to build the projection subspace. The proposed framework features lower computational and memory complexity with respect to competitive alternatives while empirical results show strong qualitative performance, both in terms of eigenvector approximation and accuracy of downstream learning tasks of central node identification and node clustering.

==> fig/data-final/exp1-lm/exp1_eigs.csv <==
Dataset,Index,grest-2,grest-3,trip,residual-mode,grest-rsvd-100-100,grest-rsvd-20-20,iasc,timers
crocodile-0.50-10,1,0.0402484180618912,0.00151761832786406,0.147838079159713,0.0504157003747784,0.00158477434115256,0.00432914207697429,0.0402483710445533,0.0183686278945558
crocodile-0.50-10,2,0.0403420122540412,0.0016201906047333,0.140872664294279,0.049994876234861,0.00171274052234059,0.00455923058219322,0.0403419269416069,0.0183860603277514
crocodile-0.50-10,3,0.00738859841101534,0.000501802661900422,0.0520305790858467,0.0141746292297452,0.000682380039620604,0.00238908521436491,0.00738513672170015,0.00386977734261243
cm-collab-0.50-20,1,0.00305842935024619,0.000646692592211635,0.0429536300092815,0.00764723761165472,0.0023067865453555,0.00290366587621397,0.00305161786822003,0.000870502088873597
cm-collab-0.50-20,2,0.00522971282656739,0.00150534152083611,0.0598401781894089,0.0285143249721413,0.00397866260618445,0.00502359281796009,0.00522048294473806,0.00153115652751736
cm-collab-0.50-20,3,0.0045939958820505,0.00130264777736455,0.05363676830145,0.0288298907204083,0.00351500478970146,0.00442956244762069,0.00458512776718816,0.00133502396677297
epinions-0.50-50,1,0.000181126001386491,1.90341590081203e-05,0.0140830460134668,0.000369296172943414,7.0105375283123e-05,0.000134796147870304,0.000180836128869053,5.38217495853482e-05
epinions-0.50-50,2,0.000739606866206116,0.000152604975039828,0.0233214056095882,0.00127666510941925,0.000262876491682087,0.000491959701389986,0.000739185700644801,0.000205311766979229
epinions-0.50-50,3,0.000943979392203831,0.000222547798837249,0.0253228113296078,0.00170788670297622,0.000337071229755849,0.000660952902151701,0.000943772944651251,0.0002932484472318
twitch-0.50-100,1,0.00426786782432367,0.000591180746573426,0.123655714425218,0.0271730896234639,0.00279582366812467,0.00390053024982297,0.00426772140394131,0
twitch-0.50-100,2,0.00870312360051418,0.00164363187968599,0.18404334198145,0.0406215971461321,0.00547085195916752,0.00788071148407771,0.00870289918225762,0
twitch-0.50-100,3,0.00561777576951371,0.0011825371359674,0.109781166820854,0.0559884459999152,0.00368193425920714,0.00511461190855084,0.0056176143184047,0


==> fig/data-final/exp1-lm/exp1_run_times.csv <==
Dataset,Index,eigs,grest-2,grest-3,trip,residual-mode,grest-rsvd-100-100,grest-rsvd-20-20,iasc,timers
crocodile-0.50-10,1,4.0554781,3.2459433,8.0900145,7.5704384,2.600454,3.0657882,1.7251426,3.4466791,6.9740129
cm-collab-0.50-20,2,47.1329102,4.472817,22.4236906,3.2564591,2.7112423,8.5402092,5.4124869,5.1473841,38.3675548
epinions-0.50-50,3,233.2999546,17.6947978,178.6836255,8.1219679,11.1575218,49.51629,28.5243653,25.5139569,274.9338126
twitch-0.50-100,4,1142.7317507,55.4563645,1246.8691755,25.9809972,31.0845363,285.0270047,97.971349,153.0104241,0


==> fig/data-final/exp1-lm/exp1_subspace_eig.csv <==
Dataset,TimeStep,grest-2,grest-3,trip,residual-mode,grest-rsvd-100-100,grest-rsvd-20-20,iasc,timers
crocodile-0.50-10,1,0.28347684449973,0.0198912160560238,0.325501627451804,0.247410690739736,0.0201044739914927,0.0298600105300458,0.28347166426364,0.28347166426364
crocodile-0.50-10,2,0.283304812307233,0.0159692147397887,0.333141211010582,0.291818757474675,0.0160763167231944,0.0232607666218121,0.283294174883282,0.283294174883282
crocodile-0.50-10,3,0.29101757353687,0.0169757316088497,0.37958429491206,0.334892546733579,0.017300245424319,0.0263736579053035,0.291004321785466,0.291004321785466
crocodile-0.50-10,4,0.298755817771896,0.0182357148687107,0.396372082333352,0.321664303737626,0.0188517085061035,0.0297194845243535,0.298743056193178,0.298743056193178
crocodile-0.50-10,5,0.304899299240904,0.0191341635510144,0.407943986590512,0.33125290430553,0.0198589932450609,0.0321703710035431,0.304884942347471,0.304884942347471
crocodile-0.50-10,6,0.313827214276062,0.0206809250032547,0.423079685813719,0.344513083304379,0.0216248670587196,0.0362709329690078,0.313814189006231,1.11297923081471e-07
crocodile-0.50-10,7,0.327782876415176,0.0225344741257803,0.442166135246314,0.36206111477622,0.0237468815688937,0.0415179560836465,0.327770388953659,0.00562693032287156
crocodile-0.50-10,8,0.339674439993354,0.0248430757130098,0.460035586492107,0.379068471238547,0.026299508699256,0.0471074305815341,0.339661626333704,0.0086016348136985
crocodile-0.50-10,9,0.350334430310434,0.0346058647896129,0.495463325812905,0.414252018410389,0.0354456794695872,0.0559622908301893,0.350316765530315,0.03305010796092
crocodile-0.50-10,10,0.351168466539817,0.0350940369601556,0.496659161881678,0.415385478143091,0.0359058728494988,0.0564119163480886,0.351150633661435,0.0336610319751793
cm-collab-0.50-20,1,0.00686141596374304,0.00302844402370971,0.112734334823549,0.0985795230217728,0.00561969334732537,0.00666213880142736,0.00682314284856353,0.00682314284856353
cm-collab-0.50-20,2,0.00840589445750899,0.00379431618566099,0.120002097338823,0.10189175422385,0.00691884532251636,0.00816946469961689,0.00836042297266687,0.00836042297266687
cm-collab-0.50-20,3,0.0103198990501961,0.00465409620136865,0.156489392468526,0.138100769151842,0.00823147726549157,0.00994125740909332,0.010275284378655,0.010275284378655
cm-collab-0.50-20,4,0.011905067153095,0.00528585259087744,0.177438643376854,0.157476557382173,0.00938999288170212,0.0114282403413642,0.0118580187013257,0.0118580187013257
cm-collab-0.50-20,5,0.0136893361192767,0.00604789511453124,0.203647062689637,0.182655928066363,0.0107318017277675,0.013117157673106,0.0136412429345106,0.0136412429345106
cm-collab-0.50-20,6,0.0147854970693484,0.00655061447692782,0.219891571885276,0.198829164741297,0.0115721930722774,0.0141570276779749,0.014732894778577,2.62561509785373e-08
cm-collab-0.50-20,7,0.0159077041133746,0.00692437405536812,0.231614913407085,0.210363753240277,0.012286928990206,0.0151762553351107,0.0158529250394764,0.00180135258553232
cm-collab-0.50-20,8,0.0173801848030291,0.00730355089394733,0.250833119276622,0.229608714402064,0.0130751184268687,0.0164804114907675,0.0173200329959101,0.00284253906692013
cm-collab-0.50-20,9,0.0191884700535541,0.00767642942712734,0.267025069152484,0.245508904663257,0.0140280700159828,0.0180930639193137,0.0191195902800473,0.00374307531838758
cm-collab-0.50-20,10,0.0223291033773573,0.00832687920509424,0.291393325263454,0.270066535550865,0.0156406572940565,0.0208854848665529,0.0222526583344714,0.00523757887594575
cm-collab-0.50-20,11,0.0236832343902766,0.00852351854118865,0.304415042608669,0.282929674049698,0.0163612208856591,0.0221012236780059,0.0236071057772855,0.00604224679451347
cm-collab-0.50-20,12,0.024396418522135,0.00877957882330183,0.309161333336317,0.287590367720465,0.0168626248011471,0.0227560861573059,0.0243170307417251,1.99026757180468e-08
cm-collab-0.50-20,13,0.0248170927165624,0.00899094880835473,0.313656143071297,0.291561454438443,0.0171459966050144,0.023144974645932,0.0247370297052777,0.00109705844106003
cm-collab-0.50-20,14,0.0250191702510047,0.00916626014477382,0.31719004925669,0.29507529850352,0.0172895800045013,0.023336596183095,0.024941951065684,0.00158086406925201
cm-collab-0.50-20,15,0.0253773468345816,0.00933209872776707,0.321812618801714,0.299500253952388,0.0175475181882787,0.0236723589144936,0.0252975270391389,0.00205714453539008
cm-collab-0.50-20,16,0.0255345061417429,0.00950974003990537,0.323424424292109,0.300961749227799,0.0176600423504453,0.0238122097393447,0.0254574184979313,0.00257060437600494
cm-collab-0.50-20,17,0.0255888822943472,0.00956176100107276,0.323521626535261,0.301033113355084,0.0177118074459629,0.0238644073814759,0.0255126413363228,0.00277234929409349
cm-collab-0.50-20,18,0.0256274728742635,0.00958235565385837,0.324409363066562,0.301908989218683,0.0177496222741047,0.0239018213227686,0.0255506520451106,0.00283085638767225
cm-collab-0.50-20,19,0.0256908679658436,0.00965046765825538,0.323459676464886,0.300950955873328,0.0178063071880895,0.0239643459236132,0.0256134537377885,0.00294888260471137
cm-collab-0.50-20,20,0.0257771669687537,0.00968131031437705,0.323608642004328,0.301036738208144,0.0178753100855706,0.0240476743491645,0.0256991238160502,0.00312021038006312
epinions-0.50-50,1,0.000872489228192149,0.000508826183249317,0.0276729315981556,0.0199053148108305,0.00077187941949702,0.000852113090269079,0.000872449801081381,0.000872449801081381
epinions-0.50-50,2,0.00133870928744534,0.00079955288258406,0.0438331897706877,0.0341128725132552,0.00117718458331209,0.00130984675645273,0.00133867925825372,0.00133867925825372
epinions-0.50-50,3,0.00516316121910921,0.00328354700172339,0.112661228698099,0.0952301709730432,0.00395821417245489,0.00477961320669366,0.00515236020924248,0.00515236020924248
epinions-0.50-50,4,0.00570759396888419,0.00361584791044281,0.135286684961265,0.115803785689954,0.004259450894635,0.00524378397927006,0.00569845806199533,0.00569845806199533
epinions-0.50-50,5,0.00721421061885681,0.00402417643729173,0.18922017785237,0.170643926229457,0.00502635572048066,0.00650089008476454,0.00718289896373754,0.00718289896373754
epinions-0.50-50,6,0.00781089065503981,0.00481000878975175,0.181430776667832,0.160091207684895,0.00548187469529895,0.00700368822869033,0.00780274231368059,3.05268188855003e-08
epinions-0.50-50,7,0.00778986786647608,0.00478046393823838,0.181488915115037,0.159535205091472,0.0054473585350957,0.0069751984998948,0.00778174291033109,0.000877073277508492
epinions-0.50-50,8,0.00774166089225858,0.00474577700541995,0.181812063498289,0.159413063266037,0.00540699992402791,0.00692682165039841,0.00773354313913502,0.00121779897087828
epinions-0.50-50,9,0.00789803407843494,0.00481615536440279,0.179561206865756,0.156353934348961,0.00545956896394944,0.0070049573424513,0.00789008089514087,0.00194209192016524
epinions-0.50-50,10,0.00785478679606788,0.00478436847020843,0.178707663843932,0.155106859880736,0.00542355709414161,0.00696351448300675,0.00784688045053238,0.00204507716390956
epinions-0.50-50,11,0.00782901268129479,0.0047647160503756,0.178359782723017,0.154483289875701,0.00540022771897188,0.00693926721664195,0.00782113736440576,0.00213719156455473
epinions-0.50-50,12,0.00781290112760533,0.00475299282054927,0.178262762880997,0.15414977451002,0.00538574440104502,0.00692102222689507,0.00780504568336114,0.0022257070306935
epinions-0.50-50,13,0.00779659895221225,0.00473631332935322,0.17732257804156,0.15280597986039,0.00536791817561694,0.00690116619354008,0.00778877898760378,0.00231202618823629
epinions-0.50-50,14,0.00779729440962019,0.00473716717536959,0.177031164523712,0.152217466906937,0.00537051631724121,0.00690445613243053,0.00778948674883298,0.00232661739599355
epinions-0.50-50,15,0.0078635981114439,0.00478679666774931,0.176137815186474,0.150930535056388,0.00540798432784575,0.0069366325126948,0.00785591635987039,0.00262665281055794
epinions-0.50-50,16,0.00789976932818447,0.00481048199686226,0.176893877122617,0.151460195734129,0.00542665362298307,0.00695947704957945,0.00789212780592051,0.00273658096715383
epinions-0.50-50,17,0.00918781425755914,0.00590769771282122,0.17784742145068,0.152201639106711,0.00641982459531741,0.00791133842835369,0.0091817207093131,0.00458517720444477
epinions-0.50-50,18,0.00919065338904317,0.00590200986286979,0.17790642608625,0.152068509999181,0.00641288995641764,0.00790353956745488,0.00918458918863137,0.0046374224920613
epinions-0.50-50,19,0.00918410045351156,0.00589767303946771,0.177592767414222,0.151614929018134,0.00640846289669915,0.00789821014943952,0.0091780200780734,0.00465107469788893
epinions-0.50-50,20,0.00922032213348234,0.00590501784714526,0.177506840531204,0.151412381905981,0.00641563788526914,0.00790948298323034,0.0092142955573658,3.15866517222614e-08
epinions-0.50-50,21,0.00922364555365904,0.00590481140633514,0.177338340846876,0.151143411489656,0.00641546748014613,0.00791060359009385,0.00921762772619314,0.000459923148601669
epinions-0.50-50,22,0.00922581862849263,0.00590607737907736,0.177102027432043,0.150678312445458,0.00641849870383875,0.00791312512699196,0.00921979609883439,0.000544255577378987
epinions-0.50-50,23,0.00922295845374214,0.00590492715493251,0.176837693404395,0.150336941560752,0.00641851282554559,0.00791205357617283,0.00921693015503723,0.000596155935339014
epinions-0.50-50,24,0.00921990848996073,0.00590317380158963,0.176661545588785,0.150095491261129,0.00641746172690245,0.00790976178533628,0.00921387391311102,0.00062784493533872
epinions-0.50-50,25,0.0092183648080555,0.00590247462359659,0.176326461491463,0.149692736786175,0.00641758647307307,0.00790979732247825,0.0092123245893163,0.000671164616837866
epinions-0.50-50,26,0.00921610351414201,0.00590015862421193,0.176048283693183,0.149350469205071,0.00641657170606949,0.00790899242575108,0.00921004861299761,0.000693327547756116
epinions-0.50-50,27,0.00922100397730013,0.00590463207189365,0.176005481697194,0.149271600379942,0.0064224344144482,0.00791444301603097,0.00921495242404291,0.000719610369081597
epinions-0.50-50,28,0.00922517344243026,0.00590849505158393,0.175930809038644,0.14915886332957,0.00642692281402566,0.0079185341790507,0.00921912544929075,0.000742217731590503
epinions-0.50-50,29,0.00923170539764302,0.00591198892241258,0.175924917659263,0.149127131111961,0.00643084058000178,0.00792266145594544,0.00922566478794597,0.00079014618693225
epinions-0.50-50,30,0.0092319402631028,0.00591222854566222,0.175843346929515,0.14901022068806,0.00643162649923586,0.00792336454409861,0.0092259003722323,0.000802104968054148
epinions-0.50-50,31,0.00923647897543728,0.00591393130793151,0.17570071266845,0.148802496866816,0.00643439953373541,0.00792643106875548,0.00923044192126999,0.000874176997843176
epinions-0.50-50,32,0.0092375561757575,0.00591504413722113,0.175661100870355,0.148720562768604,0.0064359600696529,0.0079277431265423,0.0092315195650641,0.000878697594526991
epinions-0.50-50,33,0.00923803834817732,0.00591561040587254,0.175614769523603,0.148653156891579,0.00643707838639969,0.00792870276897957,0.00923200264755684,0.000891746974830743
epinions-0.50-50,34,0.00924125048377139,0.00591809306512475,0.175631587052901,0.148657292742394,0.00644021282773336,0.0079319227449498,0.009235216281097,0.000896506655955002
epinions-0.50-50,35,0.00924226936262564,0.00591902653809219,0.175646498042467,0.148666381143307,0.00644146436421498,0.00793301173733306,0.00923623651297657,0.000897701593086687
epinions-0.50-50,36,0.00924345498294494,0.00591988857417882,0.175666366035484,0.148679495014867,0.00644287925545951,0.00793436828476979,0.00923742240539113,0.000899249237456703
epinions-0.50-50,37,0.00924432793541741,0.00592049518259576,0.175676767074538,0.148685944231021,0.00644384924837145,0.00793531072043792,0.00923829603867322,0.000901114957776194
epinions-0.50-50,38,0.0092460926887811,0.00592177056589242,0.175686475093591,0.14869017207542,0.00644554058093228,0.00793706517310504,0.00924006300946851,0.000902810908048206
epinions-0.50-50,39,0.00924826359754988,0.00592341860391609,0.175718376290366,0.148720763791329,0.00644779312334409,0.00793928964567891,0.00924223489570387,0.00090373372801637
epinions-0.50-50,40,0.00924894709481286,0.00592393585396558,0.175731198099396,0.148732605259679,0.00644856824386022,0.00794002327633422,0.00924291896804366,0.000904092827983318
epinions-0.50-50,41,0.00924970209570933,0.00592447469498033,0.17574503055021,0.148744777880448,0.00644942558654929,0.0079408542726747,0.00924367440596238,0.000904424495423613
epinions-0.50-50,42,0.00925033509191944,0.00592488848191689,0.175758025731178,0.148756289975272,0.00645009792392114,0.00794153507447051,0.00924430773585878,0.0009049176995351
epinions-0.50-50,43,0.00925121216093522,0.00592552945022556,0.175774265835006,0.148772525528854,0.00645100903347377,0.0079424533779218,0.0092451850280125,0.000905207468341096
epinions-0.50-50,44,0.00925176245984182,0.00592591520308706,0.175783217545306,0.148781807717701,0.00645157819232531,0.00794303717150638,0.00924573546983594,0.000905312789381196
epinions-0.50-50,45,0.00925227498486525,0.00592627061127412,0.175794129472129,0.148792867213096,0.00645212541329985,0.00794358633629086,0.00924624818040457,0.000905469300374736
epinions-0.50-50,46,0.0102861617480477,0.0065204603519106,0.165966767501703,0.135584894657671,0.00700242242567799,0.00864215786441338,0.0102816448180136,0.00398169299596473
epinions-0.50-50,47,0.0111885455431544,0.00696848431661215,0.180384164234777,0.149797285004739,0.0074213023562748,0.00915925727127001,0.0111842131740751,0.00501328757073591
epinions-0.50-50,48,0.0225646688294953,0.0148810673834779,0.305792043440687,0.274625205369693,0.0153614155112535,0.0176068232488951,0.0225605622733558,3.83291335284193e-08
epinions-0.50-50,49,0.0406810501527404,0.0234167535609441,0.405799247854197,0.381577322414965,0.0243431928008916,0.0281810728420063,0.0406780692044472,0.0136502860108646
epinions-0.50-50,50,0.0399122851436739,0.0230711717385112,0.41320229329384,0.38825331992882,0.0240216468130576,0.0279803211173263,0.0399094141676818,0.0146885362241756
twitch-0.50-100,1,0.00156859606099479,0.000646533475709954,0.0383873094034696,0.0128750722505633,0.00132521197998312,0.00152210946027061,0.00156799262819083,0
twitch-0.50-100,2,0.0025612905684502,0.00114416604328951,0.0569695122295197,0.0248441435053066,0.00211992591020144,0.00247203430254975,0.00256063508783009,0
twitch-0.50-100,3,0.00352795649867652,0.00164467131267399,0.0730455919007541,0.0364589004372636,0.00288900465258452,0.00339220802319596,0.00352722709816747,0
twitch-0.50-100,4,0.00451348511990685,0.00216015856851002,0.0879943395809671,0.0482010748228737,0.00365421491564305,0.00433081448259484,0.00451280298227109,0
twitch-0.50-100,5,0.00556972571900545,0.00271722520640755,0.101884040210334,0.059390792173761,0.00448394453127617,0.00533088675364844,0.00556908643108684,0
twitch-0.50-100,6,0.00656753467814191,0.00324532695834447,0.116370006078453,0.0722201158837704,0.00525588241839526,0.00627558748040367,0.00656692459102394,0
twitch-0.50-100,7,0.00751315180326748,0.00373694635007312,0.129555198230801,0.0839971423578041,0.00598397511761528,0.00716740255515825,0.00751251443790174,0
twitch-0.50-100,8,0.00845984142625004,0.00423289882059433,0.142425849531279,0.0955133515365664,0.00669793662682767,0.0080575355730721,0.00845917002184508,0
twitch-0.50-100,9,0.00951267895788232,0.0047983937524713,0.154505839122669,0.106101590972961,0.00749783129461753,0.0090473053014226,0.00951202209619569,0
twitch-0.50-100,10,0.0104481602085534,0.00527803151231258,0.16655300674168,0.117133333482826,0.0082045590788752,0.00992839286441011,0.0104474991267839,0
twitch-0.50-100,11,0.0114867210833332,0.00584986954926881,0.177798677761385,0.127371930416364,0.00899598235348259,0.0109082467814795,0.0114860476420944,0
twitch-0.50-100,12,0.0124251894422753,0.00634024125255501,0.188656975051567,0.137452380062454,0.00970721491036935,0.0117933441973033,0.0124245098287597,0
twitch-0.50-100,13,0.0134740901832063,0.00688567292706362,0.200391903592699,0.148686947002968,0.010473910308246,0.0127726355199158,0.0134734211521366,0
twitch-0.50-100,14,0.0144396835385115,0.00739684469655324,0.211149022105191,0.158940592868518,0.0111985594601661,0.0136780561369394,0.0144389898577636,0
twitch-0.50-100,15,0.0154364804782457,0.00790626014840539,0.221221729406499,0.16837379338512,0.0119234393155478,0.0146126180534213,0.0154358032822489,0
twitch-0.50-100,16,0.0164830575571604,0.00841767208741729,0.232451310707281,0.179588412191999,0.0126640686701994,0.0155889148514945,0.016482329107107,0
twitch-0.50-100,17,0.0175408412701627,0.00894691154800775,0.242899142578224,0.189897932922717,0.0134229084360014,0.0165791430486633,0.0175400913220411,0
twitch-0.50-100,18,0.0187335496218499,0.00951150070863516,0.254388246796227,0.201410939235329,0.0142718188648113,0.0176900200975256,0.0187327684148135,0
twitch-0.50-100,19,0.0199968605819323,0.00999267288294956,0.266106327607842,0.213103242213808,0.0151435801001127,0.0188605498672029,0.0199960297413179,0
twitch-0.50-100,20,0.0212895045435326,0.0105079485968659,0.27791940568067,0.224985086070142,0.0160394847492951,0.0200643228314811,0.0212886130350786,0
twitch-0.50-100,21,0.0226532367341406,0.0110484304554126,0.291230753966022,0.238425494164206,0.0170178110291676,0.021335297429069,0.0226522913378083,0
twitch-0.50-100,22,0.0239481440019474,0.0115411394523468,0.304648452959075,0.252029009510933,0.0179600237738185,0.0225453512778118,0.0239471634397566,0
twitch-0.50-100,23,0.0250752451296881,0.0119886513737296,0.31709023705518,0.264459929129199,0.0187982526295526,0.0236008687739173,0.025074234148763,0
twitch-0.50-100,24,0.026154148571525,0.0124390605205891,0.330936450187619,0.278398188349406,0.0196064253763165,0.0246160980815429,0.0261531297528342,0
twitch-0.50-100,25,0.0270434634640644,0.0128663101651238,0.343660648749859,0.291121131501094,0.0202751446409935,0.025448549940694,0.0270424389197847,0
twitch-0.50-100,26,0.0276935753369073,0.0133283929782172,0.356193984849498,0.303563647725992,0.0208446156269129,0.0260651415674519,0.0276925755245887,0
twitch-0.50-100,27,0.0283767084315481,0.0137908106979476,0.367639970731065,0.314959357898343,0.0214240470810328,0.026715663303061,0.0283757340964551,0
twitch-0.50-100,28,0.0289742040307772,0.0142799347888293,0.376249354347367,0.323373804228953,0.021963962882043,0.0272906241178026,0.0289732514724136,0
twitch-0.50-100,29,0.0296218240608254,0.0148289191578593,0.382042234408835,0.328884994707898,0.0225394015825845,0.027909228888488,0.0296208897630617,0
twitch-0.50-100,30,0.0303268725172288,0.0153862562371489,0.388224608384055,0.334728196461357,0.0231298722983486,0.0285809305541891,0.0303259869593148,0
twitch-0.50-100,31,0.0309418785856602,0.0158799969760996,0.393432085212443,0.33966104773717,0.0236565521865217,0.0291619844261315,0.0309410356540371,0
twitch-0.50-100,32,0.0316169792199114,0.0163811528773955,0.398454310554862,0.344356348477784,0.0242111795622965,0.0298004519494576,0.0316161702073123,0
twitch-0.50-100,33,0.0323047142278514,0.0169104400877445,0.404015536331902,0.340481524574999,0.0247941934840384,0.0304580708250904,0.0323039406225879,0
twitch-0.50-100,34,0.03308625101883,0.017508654453354,0.399460926104355,0.344726299311595,0.0254519094750825,0.0312029567376644,0.0330855107135554,0
twitch-0.50-100,35,0.033914106164407,0.0181552637144084,0.404059131106051,0.34901018806514,0.0261618493208574,0.0319894708002011,0.0339133931282685,0
twitch-0.50-100,36,0.0346575043368071,0.0186971784585609,0.408102239054962,0.352818323736516,0.0267700543851494,0.032695380948063,0.034656808595428,0
twitch-0.50-100,37,0.0354162527867755,0.0192468198217433,0.412658068920804,0.357141362184176,0.0273913421326642,0.0334140585200821,0.0354155885165752,0
twitch-0.50-100,38,0.0361604901580233,0.0197735967070819,0.416728991201494,0.360959743114725,0.0279965556872026,0.0341169842952208,0.0361598397526579,0
twitch-0.50-100,39,0.0369023553989324,0.0202709604883607,0.421232784586192,0.365249743595995,0.0285718517749554,0.0348024786771135,0.0369017210609129,0
twitch-0.50-100,40,0.0375830170085377,0.020721355122557,0.425452909873786,0.36929200272021,0.029088122498221,0.0354346943117022,0.0375823939604529,0
twitch-0.50-100,41,0.0383238855386603,0.0212503017405549,0.429586164689659,0.373215704862429,0.0296982142722087,0.036132539379942,0.0383232818097433,0
twitch-0.50-100,42,0.0390040115732306,0.0216875971339686,0.433450795288906,0.376913365883508,0.0302256676472619,0.0367698677941914,0.0390034195479219,0
twitch-0.50-100,43,0.0397274400219951,0.0221295030339251,0.436151148762692,0.37938482007581,0.030775835863489,0.0374496169457154,0.0397268543797424,0
twitch-0.50-100,44,0.0404169121391282,0.0225809310166085,0.438161210080145,0.381147924322891,0.031306319761626,0.0380990426520829,0.0404163302762533,0
twitch-0.50-100,45,0.0411345205949335,0.0230032619878564,0.440008392051783,0.382818212221965,0.0318140705166923,0.0387566721884429,0.0411339404955145,0
twitch-0.50-100,46,0.0417684603281301,0.0234226115246643,0.441890803352484,0.384508886658808,0.0323211713656432,0.0393555150515162,0.0417678862032813,0
twitch-0.50-100,47,0.0424156508286466,0.0238328416246152,0.444092743180395,0.386536441444991,0.0328141162697295,0.0399567688151721,0.0424150731323898,0
twitch-0.50-100,48,0.0431244978562735,0.0242698934811145,0.44649058826954,0.388738485622033,0.0333469426583051,0.0406199946360069,0.043123916694653,0
twitch-0.50-100,49,0.0438041718278665,0.0246930775252756,0.448331378683825,0.390361550690925,0.0338703667731694,0.0412547378874632,0.0438035909224472,0
twitch-0.50-100,50,0.0444493287616839,0.0250903535007681,0.450142851685272,0.391980668817404,0.0343535460547276,0.0418580077735572,0.0444487507743421,0
twitch-0.50-100,51,0.0451272300478647,0.025506574138258,0.452384586659474,0.394091153242788,0.0348767650720421,0.0424937573243981,0.0451266557481696,0
twitch-0.50-100,52,0.0457493818492147,0.0258872908196219,0.454298584143417,0.395869864452353,0.0353584159774006,0.0430717650814141,0.0457488116696931,0
twitch-0.50-100,53,0.0463615718024474,0.0262605100928339,0.455923624052727,0.397342753461426,0.0358119964664705,0.0436420789945899,0.0463610014854001,0
twitch-0.50-100,54,0.0470373388595195,0.0266667061267232,0.458433926606755,0.399755587748864,0.0363206037414453,0.0442690680334994,0.0470367700386356,0
twitch-0.50-100,55,0.047657177822747,0.0270153332912964,0.46037682828147,0.401595522209928,0.0368026307524522,0.0448513578509373,0.047656611436312,0
twitch-0.50-100,56,0.0482280421175156,0.0273770172599049,0.462003019691235,0.403099914569744,0.0372379970778164,0.0453866650698125,0.0482274719463491,0
twitch-0.50-100,57,0.0489416032990564,0.0278191408799691,0.464072541918732,0.405068567537062,0.0377674131957399,0.0460451627790312,0.0489410347279457,0
twitch-0.50-100,58,0.0495607850022777,0.0281813328255839,0.465822097484089,0.406701907135911,0.0382501005445165,0.0466231326553361,0.0495602195892395,0
twitch-0.50-100,59,0.0501241182910426,0.0284927013726408,0.467615864728305,0.408419819709663,0.0386641834574629,0.0471432256191735,0.0501235531641949,0
twitch-0.50-100,60,0.0507932687244288,0.0288921594669686,0.469693387132666,0.410426946295398,0.0391621681717482,0.0477625213134098,0.050792701863547,0
twitch-0.50-100,61,0.0513832324862768,0.0292396393088865,0.471378121728471,0.412011118038135,0.0396143626248986,0.0483165480936879,0.0513826689300886,0
twitch-0.50-100,62,0.0519311120595075,0.0295612973430598,0.472912505964899,0.41347031186936,0.0400351220055526,0.0488287666702122,0.051930552904298,0
twitch-0.50-100,63,0.052520376934804,0.029909366013808,0.474704210547985,0.415221423885594,0.0404774150138022,0.0493765336311991,0.0525198215911394,0
twitch-0.50-100,64,0.0531634558524418,0.0303004306653049,0.476589283571876,0.417050585882764,0.0409602505920626,0.0499695933114898,0.0531629015315527,0
twitch-0.50-100,65,0.0537339246633369,0.0306184604241945,0.478299472475033,0.418715516778732,0.0413907666225,0.05050262175062,0.0537333708056355,0
twitch-0.50-100,66,0.0542782592469827,0.0309413906172313,0.479848246989069,0.420243774081819,0.0418121602086558,0.051013345459162,0.0542777090927101,0
twitch-0.50-100,67,0.0582732374444819,0.0325738514690666,0.490962384401191,0.43131037908004,0.0447294050805522,0.0547347884591544,0.0582726672089157,0
twitch-0.50-100,68,0.0590149587286047,0.0330108181884416,0.492487099777313,0.43256159987267,0.045300713014969,0.0554272851759778,0.0590143889100124,0
twitch-0.50-100,69,0.0596756769569641,0.0334197221323442,0.493737083453467,0.433759331486775,0.0458271311891981,0.0560470364891497,0.0596751094920166,0
twitch-0.50-100,70,0.0603433869287681,0.0338064136340794,0.494965891707294,0.434954077220866,0.0463318925428213,0.0566668304285209,0.0603428179146856,0
twitch-0.50-100,71,0.0608098718201031,0.0340848853543396,0.496232016166653,0.436174442952471,0.0466992491347879,0.0571054637489322,0.0608093047844281,0
twitch-0.50-100,72,0.0614802273972852,0.0344821421295884,0.497589423174244,0.43749219167436,0.0472131853995872,0.0577267930045213,0.0614796615482824,0
twitch-0.50-100,73,0.0620673046798322,0.0348299727286274,0.498796988945422,0.438677431034352,0.0476668023598174,0.0582759533434126,0.0620667410666772,0
twitch-0.50-100,74,0.0626948365447152,0.0352110822970404,0.499891535198399,0.439744224438068,0.0481523864081457,0.0588603134467869,0.0626942750661238,0
twitch-0.50-100,75,0.063275172589093,0.0355556446034013,0.500898725539665,0.440719128706332,0.0485966723882121,0.059401839572052,0.0632746113263796,0
twitch-0.50-100,76,0.0639114240684531,0.0359393437359641,0.502036384424408,0.441842111062348,0.0490901366646246,0.0599942210256101,0.0639108641885224,0
twitch-0.50-100,77,0.0644606366636556,0.0362775045295057,0.503234340065494,0.443016688172298,0.0495247336877135,0.0605060520419407,0.0644600795432821,0
twitch-0.50-100,78,0.0649621132399367,0.0365915513602069,0.503969173168252,0.443721539727086,0.0499199305740046,0.0609756409769475,0.0649615568825743,0
twitch-0.50-100,79,0.0654442374439268,0.0368834587654717,0.504828548079829,0.444561344789443,0.0502938536686131,0.0614249045604889,0.0654436831619255,0
twitch-0.50-100,80,0.0660167609136352,0.0372283133050555,0.505832303211979,0.445559623794027,0.0507379099887327,0.0619589831613339,0.0660162076957459,0
twitch-0.50-100,81,0.0665537075935626,0.0375537531260673,0.506783002825783,0.44649321665203,0.051157563617754,0.0624613161436768,0.0665531566814194,0
twitch-0.50-100,82,0.066974386303439,0.03781116952056,0.507554530990236,0.447260099687939,0.051487453595021,0.0628519617857245,0.0669738363183929,0
twitch-0.50-100,83,0.0673317779596875,0.0380244207556628,0.50824828475012,0.447946917905442,0.0517641178244367,0.0631849533449892,0.0673312285803451,0
twitch-0.50-100,84,0.0677672804685979,0.0382860413678618,0.508954977972124,0.448651501874341,0.0520992021631244,0.0635907954524817,0.0677667321368963,0
twitch-0.50-100,85,0.0682816182273573,0.0385929932934732,0.509824254482676,0.449525783164754,0.0524969624641774,0.0640713430266132,0.0682810707032165,0
twitch-0.50-100,86,0.0688157789032495,0.0389137224152982,0.510837028414882,0.450553733564598,0.0529085246984319,0.0645639162569504,0.0688152327669644,0
twitch-0.50-100,87,0.0691711500059449,0.0391332796747587,0.511454019158305,0.451173290448747,0.0531879434253058,0.0648977771939954,0.0691706052503146,0
twitch-0.50-100,88,0.0695380457241064,0.039356271642275,0.51196829597853,0.45168226299365,0.05347275839117,0.0652395532697054,0.0695375018849958,0
twitch-0.50-100,89,0.0698283997531087,0.0395319542655114,0.512553303474234,0.452272368521446,0.0536985401044618,0.0655087594146835,0.0698278567997335,0
twitch-0.50-100,90,0.0702246530999545,0.0397779219760848,0.513128546882619,0.452849335669902,0.0540056617809512,0.065879170899361,0.0702241103595664,0
twitch-0.50-100,91,0.0704701020440373,0.0399253525303387,0.513557980056587,0.453283757991603,0.0541956458245488,0.0661074788576465,0.0704695593041842,0
twitch-0.50-100,92,0.0706898955529831,0.0400606208467162,0.513890982402945,0.453622065232883,0.0543670295061121,0.0663119887385223,0.0706893537066789,0
twitch-0.50-100,93,0.0709160691734702,0.0402028963710968,0.514209820178372,0.453937771499742,0.0545461633465485,0.0665236164347407,0.0709155282408143,0
twitch-0.50-100,94,0.0711238067422157,0.0403309898224216,0.514561070521119,0.454294411458463,0.0547080496993699,0.0667173825978731,0.071123266658738,0
twitch-0.50-100,95,0.0713463750226459,0.040466226745285,0.514891444347761,0.454628294244803,0.0548817674772303,0.0669247163030411,0.0713458354889539,0
twitch-0.50-100,96,0.0715142399691583,0.0405706360817273,0.515193505543364,0.454941275858585,0.0550122103808521,0.0670803310439363,0.0715137008669375,0
twitch-0.50-100,97,0.0716297056864532,0.0406424204856001,0.515350981779746,0.455098323593236,0.0551026615390179,0.0671877499016097,0.0716291668993166,0
twitch-0.50-100,98,0.0717460761833633,0.0407143748807126,0.515548634268854,0.455300454649138,0.0551932160710844,0.0672959116727003,0.0717455377740387,0
twitch-0.50-100,99,0.0718692715368039,0.0407913677314149,0.515729052159495,0.455486347959203,0.0552890914910871,0.0674100232330146,0.0718687335051875,0
twitch-0.50-100,100,0.0719728875394153,0.0408568270401761,0.515892247168127,0.455651637736095,0.0553706103402389,0.0675060835063123,0.071972349984084,0


==> fig/data-final/exp2-lm/exp2_eigs.csv <==
Dataset,Index,grest-2,grest-3,trip,residual-mode,grest-rsvd-100-100,grest-rsvd-20-20,timers,iasc
mathoverflow-0.50-50,1,0.0129412933061247,0.0110153128083944,0.198808658443022,0.0191073662973367,0.0112055838860625,0.0120459855895988,0.0266608670814882,0.177067759454007
mathoverflow-0.50-50,2,0.0596067213053524,0.0483648074795902,0.321414593618131,0.0768242537175795,0.049510408915217,0.0548532529904305,0.0487231718121395,0.280670927905437
mathoverflow-0.50-50,3,0.106967813672983,0.0893728960729007,0.495629747997043,0.154496530140897,0.0912113970710113,0.0995624303186166,0.0608845644405022,0.443707138007544
tech-0.50-50,1,0.0155493382658917,0.015507565681578,0.213862462328019,0.0395034512314409,0.0154990949953757,0.0155450472803618,0.0523117354334518,0.207341336109231
tech-0.50-50,2,0.0426660852901989,0.0424867325510752,0.318278652829776,0.109121205445432,0.0424942575494963,0.0426080886472182,0.0808970473412113,0.310209427264349
tech-0.50-50,3,0.0242997494765614,0.0242075325247147,0.233636567725744,0.0836516843424586,0.0241940124786776,0.0242035497101397,0.0473195471281551,0.228006114536828
enron-0.50-100,1,0.0445013324562979,0.0375514401358704,0.310213182386433,0.0819111871232108,0.0380880851597769,0.0396370707506856,0.0356505570023674,0.290265434637449
enron-0.50-100,2,0.0359176835665773,0.0231746822314821,0.223012699554524,0.0791650512996363,0.0233615881960862,0.0238613214998149,0.00979728284426202,0.176992073662076
enron-0.50-100,3,0.0803549022757156,0.069972541054713,0.513346109723744,0.371572608234357,0.0707496233436569,0.0724331524998371,0.0485690973786713,0.459353915632658
askubuntu-0.50-100,1,0.0473844609396179,0.0401602384251761,0.288088223275465,0.0722354119585063,0.0406707835786311,0.0436645858613504,0.0225344343277618,0.263143836336348
askubuntu-0.50-100,2,0.217131083545567,0.175586796663913,0.661863465301317,0.323031443457404,0.180196056542565,0.197268003790836,0.0472915997871877,0.593366923669342
askubuntu-0.50-100,3,0.116556637397714,0.0990917586520414,0.450556916905294,0.275884987833577,0.101971406280145,0.109026366572002,0.0435574697755615,0.318792222397172


==> fig/data-final/exp2-lm/exp2_run_times.csv <==
Dataset,Index,eigs,grest-2,grest-3,trip,residual-mode,grest-rsvd-100-100,grest-rsvd-20-20,timers,iasc
mathoverflow-0.50-50,1,57.6677669,4.8473912,15.7380254,2.4959151,2.942953,12.2084649,8.2637475,55.2586836,4.6943983
tech-0.50-50,2,82.8101157,8.0542122,11.3534408,4.1809944,4.9384545,17.0764638,12.1703907,51.0452589,3.1795545
enron-0.50-100,3,367.9641427,24.7531912,171.4655044,13.3880251,13.8310086,84.4221186,41.9642457,177.681372,37.5034842
askubuntu-0.50-100,4,576.6226005,47.1077794,582.0024111,22.4309235,26.4113002,170.608485,92.0365053,359.393754,104.326004


==> fig/data-final/exp2-lm/exp2_subspace_eig.csv <==
Dataset,TimeStep,grest-2,grest-3,trip,residual-mode,grest-rsvd-100-100,grest-rsvd-20-20,timers,iasc
mathoverflow-0.50-50,1,0.0292588368693638,0.0273191675053653,0.175548019163813,0.13076132190039,0.0275858850634037,0.0284993657694994,0.109384546428485,0.109384546428485
mathoverflow-0.50-50,2,0.0471392684694072,0.0431379887900751,0.252402731032605,0.236680220842936,0.0437240477594497,0.0457684681267851,0.168476499811142,0.168476499811142
mathoverflow-0.50-50,3,0.0579365037150041,0.0520517271602426,0.301315632552151,0.268724296132023,0.0531774754713783,0.0559946284586566,0.2099250127807,0.2099250127807
mathoverflow-0.50-50,4,0.0710037881893859,0.0631376988930533,0.359767495264709,0.311883127042436,0.0644530859869578,0.0685736303204511,0.247601882226042,0.247601882226042
mathoverflow-0.50-50,5,0.114648749237767,0.0826969323780853,0.415216690601881,0.352998117862717,0.0869035320215894,0.102840291035422,0.288892749369685,0.288892749369685
mathoverflow-0.50-50,6,0.103372040332334,0.0883175924200609,0.409604306319819,0.339441920547151,0.0910955152885309,0.099439531702061,2.51627506260682e-08,0.295997962686608
mathoverflow-0.50-50,7,0.125271566239202,0.108372715219062,0.426020515913539,0.361126490869823,0.111665901766478,0.1199271202636,0.0815779492770785,0.313353855153941
mathoverflow-0.50-50,8,0.127587226538316,0.114157055638233,0.431413450080794,0.346848812011342,0.116587851441734,0.123228646770638,0.153004217695298,0.3380576384452
mathoverflow-0.50-50,9,0.157935242653847,0.140280052283324,0.479331015803331,0.361634592744564,0.142625966924606,0.151763505760232,0.188636315052991,0.371382424042417
mathoverflow-0.50-50,10,0.185221502177602,0.145260307957483,0.474165190679758,0.368889603336865,0.15301852200386,0.185502095351586,0.235845426215144,0.37349725813129
mathoverflow-0.50-50,11,0.225330658958895,0.210053604478551,0.511452160431715,0.388410466385215,0.212336979883448,0.219953774302841,0.29335721401418,0.422291710895789
mathoverflow-0.50-50,12,0.256455122848247,0.193520087628582,0.549411206369767,0.385674020507847,0.198694806424793,0.210487648483322,1.51847445591588e-08,0.444964396121581
mathoverflow-0.50-50,13,0.252016024175906,0.205154025028534,0.592329075018547,0.438187624906541,0.213627445744274,0.238608116988844,0.0770639093360612,0.483534136909874
mathoverflow-0.50-50,14,0.278663466883741,0.203321089828719,0.586657330440183,0.405513349413084,0.213897157023788,0.267113132416505,0.121934788156632,0.468811333829335
mathoverflow-0.50-50,15,0.267630672832513,0.218075944996637,0.580381446819676,0.418102156537058,0.22829472169683,0.24930081642497,0.181100416341825,0.462171598532982
mathoverflow-0.50-50,16,0.282811112903119,0.228782088800505,0.639197732158173,0.471127965779081,0.237618167618704,0.267253211490144,0.188994672669965,0.506846250360449
mathoverflow-0.50-50,17,0.272821224039652,0.229762831610829,0.658603366387162,0.477598506611641,0.233190321603422,0.259228001786377,0.202997622784833,0.497219251272901
mathoverflow-0.50-50,18,0.2714577102742,0.247807086353039,0.659703543697947,0.487323570525802,0.25305094264813,0.265487914493876,2.60131090622753e-08,0.501320584569332
mathoverflow-0.50-50,19,0.255788687224837,0.231071413635587,0.671670079444602,0.522470233995743,0.235070770925198,0.247167796773022,0.0745160081327839,0.513412105946482
mathoverflow-0.50-50,20,0.259549648338251,0.230297044844822,0.686426942022987,0.531599354533486,0.236496634803397,0.249421787083938,0.11068749189799,0.523606402243939
mathoverflow-0.50-50,21,0.259534620680745,0.214441594446262,0.686219467265037,0.539186808888727,0.218716830161594,0.244016830299149,0.144206123363687,0.516977010829545
mathoverflow-0.50-50,22,0.277701987446273,0.248993439299022,0.69736136797609,0.550723147579357,0.262218310982257,0.261147643615901,0.158248657411125,0.530207989416372
mathoverflow-0.50-50,23,0.306503086204014,0.273600173383399,0.724339564835628,0.558892713861403,0.276833038952586,0.291952570177696,0.206019551341273,0.551895102563865
mathoverflow-0.50-50,24,0.334457349153069,0.290626915933098,0.739343620677817,0.555699199509764,0.297646581986372,0.319679070709753,2.48753738214464e-08,0.561850982321152
mathoverflow-0.50-50,25,0.342287204893225,0.290807616949218,0.744193622164351,0.556888903585235,0.297620462762194,0.327762211409003,0.0729484698964467,0.603632916631895
mathoverflow-0.50-50,26,0.319607136409224,0.28519824050176,0.741895860011526,0.572940601568116,0.275690150060516,0.303056947235618,0.121112488406796,0.628056383867513
mathoverflow-0.50-50,27,0.324295863200863,0.272940446829963,0.763793688544521,0.583486603037582,0.275687125310052,0.303529428555602,0.139856169979972,0.644434759367006
mathoverflow-0.50-50,28,0.348719398817919,0.28859712738327,0.780250790353903,0.594954149270548,0.2947769427577,0.328967356561781,0.172114320371068,0.636262297459173
mathoverflow-0.50-50,29,0.343665762600865,0.28868372735871,0.789549130150287,0.59530005596949,0.292922404875672,0.324388203535981,0.209025985962348,0.621878592961105
mathoverflow-0.50-50,30,0.378236641847859,0.317547885731574,0.7990623228627,0.621107033930444,0.320332748833565,0.353742806378131,1.71204832188073e-08,0.633311990481981
mathoverflow-0.50-50,31,0.365022770138757,0.292411539325402,0.802946489536419,0.623571633500133,0.30275909311422,0.339650505405148,0.0820233904434075,0.652457712930755
mathoverflow-0.50-50,32,0.365211315501402,0.306421454298762,0.813381928089788,0.632208798127688,0.313402326860839,0.347035824290731,0.113073932144939,0.651832583921988
mathoverflow-0.50-50,33,0.355614129887367,0.302918449875064,0.8099815203953,0.650684101591905,0.311706214862878,0.339859479972256,0.157103100470987,0.657185039908114
mathoverflow-0.50-50,34,0.361725197113346,0.305478802315301,0.814333566037714,0.661678259514613,0.315139604331922,0.344293550217322,0.184472534451488,0.630569770849259
mathoverflow-0.50-50,35,0.366528838357235,0.313854334099465,0.819721063761887,0.649310046725034,0.3224219462665,0.349651727335349,0.226460141140934,0.654542026008923
mathoverflow-0.50-50,36,0.384464152355418,0.32045187668455,0.828017507373982,0.657367997069531,0.32855065229431,0.361583112766864,2.14758604035572e-08,0.67994513621553
mathoverflow-0.50-50,37,0.412276205888504,0.355586508165543,0.824567783874166,0.646218294269741,0.363120306066239,0.391860354337749,0.0662833962527953,0.671606659013714
mathoverflow-0.50-50,38,0.409333787294837,0.354364892050869,0.818836263401304,0.650095889511518,0.365175230163684,0.389132699395525,0.119423364164567,0.682821347632559
mathoverflow-0.50-50,39,0.445500061560517,0.374937787899752,0.825011923484766,0.645178461463097,0.386887230368509,0.434525001927967,0.1659312366515,0.693474038522136
mathoverflow-0.50-50,40,0.447644391023598,0.369774438158808,0.840200481897517,0.654989210693899,0.381882301955343,0.423491136844428,0.193516554139579,0.686035512858106
mathoverflow-0.50-50,41,0.451029795353156,0.382243984289413,0.839474849074645,0.667233466748032,0.395525400635389,0.444294304373286,0.220133288378431,0.710090898242376
mathoverflow-0.50-50,42,0.452328645165688,0.383669288411754,0.852251386332558,0.687427793079071,0.400014462525212,0.446926745419606,2.26262902138941e-08,0.71014447733631
mathoverflow-0.50-50,43,0.497014254578139,0.392507040404253,0.865342415481405,0.693627708821053,0.40788943077318,0.458567356578339,0.0697502196958352,0.713380590864953
mathoverflow-0.50-50,44,0.498823759631417,0.394475769617858,0.876112994971222,0.693130092829321,0.410397912867646,0.462502868964639,0.116311077569177,0.711503124612622
mathoverflow-0.50-50,45,0.478584519129911,0.381440287399099,0.890589506098706,0.689458959285706,0.397206151349053,0.446460375626327,0.141456214294768,0.720283304746236
mathoverflow-0.50-50,46,0.477304571594443,0.388763529512917,0.88106353898965,0.708689464685184,0.402450781091216,0.448508213726005,0.16162373061547,0.742343183164864
mathoverflow-0.50-50,47,0.487438147120616,0.421604607191324,0.906436201737718,0.723157286345797,0.433973978351226,0.472507165744815,0.192386666577842,0.731033662272574
mathoverflow-0.50-50,48,0.503909021311111,0.431223109376462,0.904006988992603,0.731515223006265,0.441851490789083,0.478614826109619,1.27252313079451e-08,0.736692532070586
mathoverflow-0.50-50,49,0.518442114820181,0.43784104040836,0.91385783126886,0.758668464380227,0.450585901451536,0.498541041314132,0.0584703244332733,0.768486861221042
mathoverflow-0.50-50,50,0.534397988836726,0.462368648155018,0.922713110606342,0.762727080567917,0.476606678780679,0.515336246525641,0.120747470161202,0.792192595673042
tech-0.50-50,1,0.0294642026705339,0.0291788150738317,0.254018801150066,0.260508891611153,0.0291865571035958,0.0292473404240357,0.227562713863039,0.227562713863039
tech-0.50-50,2,0.0392892378058849,0.0389866520169337,0.291742039708616,0.272172374081963,0.0389865550839618,0.0390946268984001,0.258861368075591,0.258861368075591
tech-0.50-50,3,0.0547977779089845,0.0541891322202088,0.388671762993657,0.332189026292925,0.054160360579746,0.0545652657003886,0.327988581820306,0.327988581820306
tech-0.50-50,4,0.068013868128323,0.0671307263725116,0.407526658544779,0.383158296414508,0.0670439461910701,0.0675594456585579,0.369612802074953,0.369612802074953
tech-0.50-50,5,0.0723844349346403,0.0716002702888675,0.467007446641661,0.43191555193561,0.0716014046035664,0.0722334796578716,0.449981717628406,0.449981717628406
tech-0.50-50,6,0.11972836986405,0.119244628779782,0.516005335529657,0.479954477462372,0.119292204340632,0.11942069473607,3.85831147409438e-08,0.504558172326428
tech-0.50-50,7,0.138726756964048,0.137893601917768,0.574578595105367,0.481714317097787,0.137937376731492,0.138188970610059,0.110773335661027,0.544639005721537
tech-0.50-50,8,0.106666450041949,0.105474897471038,0.538879498865994,0.469542973531023,0.105505898940349,0.105951426929117,0.127189323560757,0.535485500664694
tech-0.50-50,9,0.103115984140646,0.102079849355448,0.581002181156705,0.487014932185129,0.102146490191537,0.10238025113869,0.204711610806536,0.550552067647295
tech-0.50-50,10,0.104517460254766,0.103635695529569,0.547015077434992,0.474937714185148,0.103717292970817,0.103804298514587,0.234243700393287,0.540511963652353
tech-0.50-50,11,0.109630679104294,0.108631760042827,0.538190257835033,0.481590111628076,0.10868903166779,0.108688210248425,0.261575980915361,0.569426592116697
tech-0.50-50,12,0.119223400996356,0.118310728879342,0.549569091469666,0.516258897712032,0.118283834633261,0.118256202955494,3.47269643499623e-08,0.594389190636934
tech-0.50-50,13,0.13566136794129,0.134985650087852,0.586033983839048,0.541811262980298,0.134885638899573,0.134802476014383,0.0769532205823871,0.614537671699925
tech-0.50-50,14,0.173876315026291,0.173555793916825,0.623548893919781,0.550931314921493,0.17339538789817,0.17313281581297,0.149670695965414,0.631017247631707
tech-0.50-50,15,0.183563147018615,0.183449755197108,0.669736630853434,0.567679992575096,0.183286748952155,0.182834536966233,0.227452365783153,0.674653117582159
tech-0.50-50,16,0.18171213807809,0.180940408058402,0.685746510502037,0.567969932410747,0.180830932729671,0.18079910521025,0.263889012061667,0.693104474291518
tech-0.50-50,17,0.176651498596624,0.17582596474446,0.709088801853169,0.584258575388126,0.17575111056391,0.175629122122005,0.299975297793423,0.709160512770606
tech-0.50-50,18,0.2000567415023,0.199114093089703,0.742893806517522,0.615145761599197,0.199062199566295,0.198526152056254,2.98311986575185e-08,0.718898822241201
tech-0.50-50,19,0.215732033395062,0.212680610113815,0.804583201136852,0.621954512810719,0.212488690209763,0.213660721133059,0.121379689409277,0.771498279302348
tech-0.50-50,20,0.254360466816054,0.256832809120593,0.826991665000416,0.622559666763333,0.256629868613579,0.254439881825975,0.2515167775155,0.787416403448764
tech-0.50-50,21,0.246739725924598,0.249790407004957,0.805616538030466,0.609712474122975,0.249477191638156,0.246960284689269,0.273552510281917,0.768238551485962
tech-0.50-50,22,0.215371522912921,0.21739295982216,0.753093526335277,0.585364708883849,0.217177182668116,0.21522794565301,0.307183608754553,0.753274377923619
tech-0.50-50,23,0.222008646973494,0.222197749228371,0.791169503076519,0.578761178347846,0.222063460140293,0.220835882989797,0.365369592977612,0.783383335806619
tech-0.50-50,24,0.27730051400326,0.280329474349511,0.789898914846254,0.652902975501295,0.280356393330608,0.27793249114869,3.35750994847961e-08,0.760935327958606
tech-0.50-50,25,0.265362284514461,0.270197517362453,0.768276366986924,0.669291841811568,0.269629362751255,0.265889224032128,0.0749453630948146,0.765157662584835
tech-0.50-50,26,0.283348521372508,0.289176822291199,0.787718694291325,0.68544286930095,0.288290243898928,0.284076335533804,0.12262998866963,0.776511086250973
tech-0.50-50,27,0.318786296433073,0.326952602846293,0.822726302848694,0.69636021394974,0.325755919396887,0.320084768729082,0.18397530920592,0.815200696618084
tech-0.50-50,28,0.347178407694911,0.348851634519263,0.801072532743634,0.677641557605252,0.348484400643904,0.347080435340041,0.218964554112637,0.798305018121113
tech-0.50-50,29,0.316281843790819,0.315096053235811,0.835022053328762,0.699688202875544,0.315500976863861,0.316238704077824,0.277454943147905,0.82535845648446
tech-0.50-50,30,0.307899977434132,0.313795138289667,0.861566193110554,0.697180259892524,0.313129671765981,0.309464909798907,2.74350048583364e-08,0.864219211588179
tech-0.50-50,31,0.292873695192974,0.292684894940068,0.84868986964955,0.704144713836728,0.292770206693881,0.292257434383449,0.055434707884658,0.862747470389785
tech-0.50-50,32,0.311114724664924,0.304314765483098,0.85897601093069,0.715083453983053,0.304511016117486,0.304724743285905,0.093463648118131,0.87560339699493
tech-0.50-50,33,0.307260596784002,0.306310989969924,0.850547116925666,0.696702864196958,0.30644400618539,0.30689139813528,0.133844910732167,0.845677676147584
tech-0.50-50,34,0.329796562571214,0.334614342630217,0.859636658964767,0.714159126852689,0.334194377627659,0.333627681917133,0.189710634648368,0.84591939320541
tech-0.50-50,35,0.290357868617574,0.292673783636869,0.838335831438257,0.707023548811305,0.292422662425445,0.291932712424868,0.208190140237665,0.840880201931432
tech-0.50-50,36,0.298956500170325,0.30336610107544,0.853731908545446,0.699973825377269,0.302864820289256,0.300536878032467,2.76789782175673e-08,0.858394642307052
tech-0.50-50,37,0.352575227539422,0.354080087724457,0.85077150377072,0.699236206642199,0.353982764483101,0.352511014228654,0.0665351666552106,0.859939370988092
tech-0.50-50,38,0.356785517325293,0.356415509354513,0.853656461639861,0.685151256135956,0.356596459026752,0.355786674633789,0.0940933273409061,0.837287571520247
tech-0.50-50,39,0.353429658058288,0.352077280389924,0.857236775736481,0.692832241936219,0.352296224867596,0.351650994821886,0.115282697979219,0.818259546825242
tech-0.50-50,40,0.357086830854096,0.353594259748927,0.864641877022436,0.676523422318415,0.353894950049463,0.353298322460332,0.130326671353839,0.825761667901173
tech-0.50-50,41,0.354172944274655,0.349653802982604,0.867693597510958,0.673292844133703,0.35000648612271,0.349357183328745,0.141794512618469,0.826876855412403
tech-0.50-50,42,0.36265209026756,0.356746456350931,0.875985756960609,0.673882299271569,0.357139148516006,0.356533405135873,2.20483897252672e-08,0.83615343640321
tech-0.50-50,43,0.359857516592372,0.370060625912742,0.882551577262358,0.671007594607964,0.369683689733897,0.368066775878773,0.0381270667935869,0.841211405756916
tech-0.50-50,44,0.352967719414718,0.361889261504366,0.870333702188576,0.676389983084316,0.361432114153003,0.359759516664788,0.0637146556218114,0.848510015214518
tech-0.50-50,45,0.360137459068935,0.362292394643372,0.900029725068176,0.680650738221031,0.362147546069212,0.361116261162976,0.0870303876113787,0.850011584868828
tech-0.50-50,46,0.383033247174117,0.383460502389426,0.882388461599444,0.705143271401956,0.383459353203731,0.382921557223449,0.144237496588059,0.863299449311173
tech-0.50-50,47,0.349483582593807,0.349130483674415,0.85822446932391,0.68353019657537,0.349158437400829,0.348867380166834,0.166047341856583,0.838836610453911
tech-0.50-50,48,0.37438334143421,0.37393933183152,0.866867294095278,0.702929655267272,0.373970914392091,0.374203739386041,2.90051495415939e-08,0.869710518075325
tech-0.50-50,49,0.384217439197936,0.383770643106517,0.875902336481519,0.705956135422565,0.38383943774029,0.384146929226484,0.0487698533277455,0.888335990783989
tech-0.50-50,50,0.396615146309253,0.39670301388508,0.887591657495923,0.662178868687261,0.396597625914083,0.396713267318566,0.0725036588865924,0.8708511907728
enron-0.50-100,1,0.00968763957092833,0.00955583965284986,0.0715296661191549,0.0677739356085389,0.00955686332437243,0.00964972551417133,0.0556016739289721,0.0556016739289721
enron-0.50-100,2,0.015152170617745,0.0140268664268039,0.165312039832635,0.152474354661346,0.0143365180517469,0.0149807416862044,0.138572398788461,0.138572398788461
enron-0.50-100,3,0.0532404606110229,0.0522073866459106,0.248860066636932,0.208104598302336,0.0525770370008408,0.0530056219607484,0.214940170164311,0.214940170164311
enron-0.50-100,4,0.0730998606636627,0.0721820629629429,0.287437399042407,0.27306570711397,0.0725157809590795,0.0729198600917201,0.278970363676374,0.278970363676374
enron-0.50-100,5,0.0764029660446835,0.0748261540506333,0.288710376802421,0.272237005451145,0.0755797255937771,0.0761677597427298,0.265363660559026,0.265363660559026
enron-0.50-100,6,0.0837720856800482,0.0776966903997004,0.304605561603218,0.277202203394484,0.0784576774537703,0.0793464287593261,7.24099001926789e-08,0.267619213158942
enron-0.50-100,7,0.0904226196342417,0.0829751287607334,0.373478389559706,0.360739196256875,0.0842092695397303,0.0862708624643437,0.139327487066684,0.333607050800238
enron-0.50-100,8,0.134347811873988,0.122095100439409,0.440551954253141,0.422195986104363,0.123538214970252,0.126681659134061,0.176853137570783,0.396120483666015
enron-0.50-100,9,0.13794285868841,0.128243081313996,0.42781608478144,0.402130296127533,0.128785603355277,0.130184652023134,0.236208282009141,0.369359743023219
enron-0.50-100,10,0.151049520872982,0.13486292120073,0.455457429296393,0.421385264972193,0.136179844237487,0.140842926577467,0.273589714494912,0.376531288726047
enron-0.50-100,11,0.142029248103476,0.125548596114302,0.459884869630669,0.423032734222756,0.126770811003792,0.13123017461584,0.268242797577444,0.390461180958749
enron-0.50-100,12,0.538445827670601,0.126622514591809,0.648019176672394,0.486165504922243,0.127223573998322,0.133293834313425,7.4381740379973e-08,0.614315746462161
enron-0.50-100,13,0.255711045099064,0.0953814119048743,0.554947944271576,0.473912621502257,0.0901752972241993,0.0918876099832453,0.0296344362060374,0.556317271577823
enron-0.50-100,14,0.463735289540923,0.120617358809553,0.634013751744309,0.537984259565323,0.11535424328229,0.121172480883621,0.108205320870669,0.584759413332941
enron-0.50-100,15,0.455982845520101,0.1083978222053,0.645699011029413,0.60277624963798,0.107841627268315,0.113383499252575,0.125094089389032,0.596799564611744
enron-0.50-100,16,0.679095192403789,0.103634880078684,0.703571393961796,0.719178555425305,0.103916884124426,0.113716131993846,0.149051375536781,0.612855314981324
enron-0.50-100,17,0.513919753634618,0.105524505830097,0.692147077756014,0.670611865592426,0.10570119254465,0.114804663283445,0.19041241827679,0.628675639292378
enron-0.50-100,18,0.484003696821237,0.117607852516119,0.680213700581383,0.69297862283575,0.121600586157448,0.122260806639569,4.45948705025718e-08,0.674554567656313
enron-0.50-100,19,0.411945841453727,0.115304771842238,0.660574197063191,0.632653527943558,0.116280520000457,0.125426750075933,0.091140135678992,0.603705950552581
enron-0.50-100,20,0.438668104783945,0.176714840309121,0.716348816278085,0.658079957229016,0.17856595391638,0.197627669363848,0.19106331713996,0.69679487925964
enron-0.50-100,21,0.444211836138871,0.163971320110704,0.705185849453318,0.653376894090037,0.165392157683174,0.183680494361891,0.189543818747097,0.665251534604866
enron-0.50-100,22,0.542858097138991,0.166954512657027,0.751451437377716,0.683745942729718,0.167808880187677,0.183190414394253,0.202809069797849,0.678592561473267
enron-0.50-100,23,0.49773019646484,0.152356482718149,0.745662409794737,0.675367901006711,0.1530507379822,0.166428822581787,0.205939473923833,0.745330045051664
enron-0.50-100,24,0.489551554993022,0.18077208367787,0.730934457165414,0.666070616770132,0.181627901040953,0.193675391634171,6.00889959871501e-08,0.749695883724357
enron-0.50-100,25,0.435820025496734,0.213949937636825,0.735568271094987,0.677505182711671,0.216217104646548,0.233741393549664,0.0738587786288002,0.710904778210126
enron-0.50-100,26,0.452319180740632,0.169846829647274,0.734583232168409,0.649703662763364,0.171006505886359,0.191372611759979,0.11512144319417,0.707562374183209
enron-0.50-100,27,0.495883148289527,0.190577209068935,0.730241273034213,0.648477830056621,0.192330969813595,0.214295110114742,0.119527467729392,0.731829440441931
enron-0.50-100,28,0.464778431935668,0.17808710379902,0.756821034458789,0.65628183669431,0.179658781468823,0.193304587533721,0.153027087427594,0.753384453828089
enron-0.50-100,29,0.460290967850991,0.178192410611273,0.733137285019491,0.658220953272902,0.179734069414404,0.193993466054525,0.178582182025019,0.73244837739891
enron-0.50-100,30,0.452853580896729,0.176749380374879,0.74287073352008,0.668078392593365,0.178373100007963,0.196212038317292,7.14029751411914e-08,0.765032675355486
enron-0.50-100,31,0.425772849921664,0.180321650270564,0.733983289793709,0.649297921574798,0.181843856227182,0.198340297378324,0.0686062875342665,0.734833995636505
enron-0.50-100,32,0.363671596528047,0.194576815658087,0.73949015937003,0.626059243020667,0.195636790189738,0.207433231281698,0.123946113334048,0.713596498839827
enron-0.50-100,33,0.369046445388139,0.201262946843634,0.794591366158784,0.63961174043415,0.202431229009872,0.213636157583031,0.147328081631468,0.73212064551732
enron-0.50-100,34,0.37864193250478,0.209827869885598,0.785320754648013,0.648294443449518,0.211154719039129,0.226462059477129,0.166488895591051,0.738852759090326
enron-0.50-100,35,0.374027031216836,0.211710875838228,0.798937945914971,0.651313832575027,0.212553104302683,0.235014560681177,0.18292820929964,0.749536425794803
enron-0.50-100,36,0.376997249750425,0.215224764495335,0.788479549553723,0.650809864617258,0.214690532246494,0.251902744224868,5.77894526047707e-08,0.760075587939828
enron-0.50-100,37,0.417357217461574,0.227738884966291,0.784905463137313,0.669813297521078,0.22169233667538,0.233710158195926,0.0196642426663475,0.765458046844638
enron-0.50-100,38,0.441341291937417,0.235138449781149,0.805355834813152,0.699963989691048,0.238672896527198,0.234316706887623,0.0767595680830531,0.742403930221203
enron-0.50-100,39,0.415627936875563,0.211101522989655,0.861462963461393,0.732500868073566,0.214853547762034,0.220372642711388,0.117121971661163,0.820282248979171
enron-0.50-100,40,0.418794075949282,0.219925195492391,0.802165092259756,0.702153840045494,0.220149997918411,0.225965380843287,0.151300939644106,0.75626373308445
enron-0.50-100,41,0.388868507621336,0.205311175196216,0.766878424601535,0.654721727517834,0.206600525023038,0.214981434704679,0.106440939134701,0.737595108230764
enron-0.50-100,42,0.42917116308046,0.234707449107526,0.830880347085808,0.699041448387117,0.237673040937518,0.250180313436494,4.70317164486848e-08,0.784864624201185
enron-0.50-100,43,0.422887666188193,0.228816810593827,0.832642683134368,0.709785177379135,0.23161589370746,0.244379176982098,0.030060845948716,0.781048113030392
enron-0.50-100,44,0.442636351678301,0.243765377238642,0.848728398932674,0.741187138806077,0.246873546756687,0.262314172254856,0.0415379627926723,0.793445754752104
enron-0.50-100,45,0.400565916932713,0.249551907553684,0.790820218652388,0.69264933728574,0.252555587405369,0.270455894530212,0.0817844425641435,0.717186066224851
enron-0.50-100,46,0.398443276538414,0.252286745673615,0.795407066228565,0.692368303856707,0.255172947582723,0.271659677197721,0.0992129345162134,0.725893582793824
enron-0.50-100,47,0.401148186226848,0.257130751945279,0.799970427785551,0.679636656683712,0.260040990554389,0.275039327284497,0.105088275653603,0.733194768432018
enron-0.50-100,48,0.421931958846885,0.268223569254129,0.810924850159779,0.690183246989908,0.270941527560666,0.286927040813117,6.94872805970699e-08,0.748837205458781
enron-0.50-100,49,0.440262897825299,0.286767356501739,0.822257176578843,0.704596943216636,0.28948557617157,0.305332903823313,0.035852625516127,0.755255056906017
enron-0.50-100,50,0.529455996064602,0.300786004618247,0.816085634454251,0.694121067701609,0.303671875908131,0.32027278577619,0.052159384414361,0.741769553432986
enron-0.50-100,51,0.524704240058476,0.29349214420692,0.817670272231266,0.697124496954401,0.296238756476294,0.31427035910627,0.0731645284890526,0.757441835501384
enron-0.50-100,52,0.484686906079204,0.293684217330226,0.815548712566888,0.68410184082261,0.296488271708976,0.316456008906557,0.0795936528931471,0.75182317466742
enron-0.50-100,53,0.474236049982704,0.289198716901188,0.807460616945226,0.682200549259259,0.292046445144943,0.313624911284299,0.0888947108437956,0.744645127371555
enron-0.50-100,54,0.546398333851923,0.285618847189742,0.830087682570231,0.681125344638851,0.288424283712964,0.312024006240446,7.47514516191108e-08,0.775125890885074
enron-0.50-100,55,0.551077860627594,0.292927038331237,0.823603647955556,0.682900527911696,0.29579958836864,0.318689774399198,0.0181893337319716,0.772815587236444
enron-0.50-100,56,0.559317346657115,0.301144345966037,0.823019809849985,0.679480058467253,0.304029387376953,0.326066265054802,0.0346199367824062,0.772152922727047
enron-0.50-100,57,0.530799057847176,0.274174197428314,0.823052606765215,0.681184675986022,0.276249026022322,0.299665317588558,0.0519458211990009,0.801849398195225
enron-0.50-100,58,0.527312545075951,0.271187353820393,0.839114691146382,0.73755180629061,0.272832258657619,0.301549750464956,0.0608512706410576,0.79863343483323
enron-0.50-100,59,0.526756165196915,0.27672235060222,0.838835557323101,0.724812248302236,0.278227394934036,0.312502119493823,0.0643880561026853,0.801030243436947
enron-0.50-100,60,0.558852892446949,0.296004874377209,0.836959112994834,0.741898439559922,0.297646683273963,0.328835711073034,8.03131808674501e-08,0.822275864532401
enron-0.50-100,61,0.558882335943227,0.297086281102363,0.832507150529806,0.737852358818257,0.298235600520926,0.311716517468482,0.0177160335267736,0.820129421471124
enron-0.50-100,62,0.567432107711662,0.306054170643268,0.837139002664051,0.745484111132189,0.304200147603318,0.307713671837978,0.0441325901084201,0.827376137339003
enron-0.50-100,63,0.5682326223202,0.328972175661575,0.824394756986468,0.74259902482512,0.326975761600851,0.327310770533456,0.0922144635737397,0.807392629681576
enron-0.50-100,64,0.633935573093187,0.359958578395653,0.849362361283601,0.772972351405656,0.358230854110328,0.357164201457349,0.171162337719497,0.823029537037956
enron-0.50-100,65,0.600303648809385,0.367666365152881,0.855390639394911,0.771984097976535,0.37007814499698,0.350992130576025,0.187793066360068,0.824841450283467
enron-0.50-100,66,0.545525036360928,0.345636741999744,0.836559168166221,0.725324802293522,0.348001686486814,0.341336037971902,6.54753245213978e-08,0.785947196682362
enron-0.50-100,67,0.54771788778034,0.346531532710867,0.842585254828861,0.719083806049621,0.349668942432121,0.343495030277073,0.0280922735188626,0.783958014783312
enron-0.50-100,68,0.549963222553462,0.344358427130039,0.846756728762194,0.712592920962358,0.34780801825951,0.344345116177569,0.0469148785074466,0.78502804212418
enron-0.50-100,69,0.549589898140665,0.349762766846555,0.842614801141897,0.705177760903266,0.353050063277302,0.350677391091871,0.0715284609940922,0.782703037973875
enron-0.50-100,70,0.539167198312995,0.357499081507306,0.845209172739877,0.705125405446833,0.361864950548842,0.357789122772312,0.110650113844676,0.808762726116559
enron-0.50-100,71,0.569423210307328,0.352442056595278,0.873304510489062,0.689089350790634,0.356395265580769,0.360232654964069,0.183029529091793,0.847527121202134
enron-0.50-100,72,0.573295431417296,0.363249560605727,0.875565301761076,0.692448859958041,0.367464656261084,0.369784400055535,4.85497400157875e-08,0.849967814829615
enron-0.50-100,73,0.574422343311472,0.364180969673082,0.877138630465682,0.692837562439158,0.368246275916334,0.370020095712506,0.0132166382600588,0.851825130153601
enron-0.50-100,74,0.575974644810613,0.368357511889347,0.886391654861567,0.698835981619851,0.372638054149751,0.374503573320237,0.0269702125405505,0.853685692938531
enron-0.50-100,75,0.581797480465031,0.377735944346537,0.88424205404929,0.740124685595297,0.381895694918025,0.38393128248863,0.0383439624921064,0.85471776397214
enron-0.50-100,76,0.585301810433848,0.374249956266222,0.868712043955158,0.741959595378388,0.378508831611303,0.382342894508122,0.0495769975264726,0.83741472099699
enron-0.50-100,77,0.587691530376753,0.386396587810482,0.873138658583359,0.737857428253648,0.390666111397098,0.394544438335285,0.0635730408988234,0.838639228725875
enron-0.50-100,78,0.551469077811145,0.40845481724349,0.854491521667452,0.7245948659048,0.412623929706907,0.417637805342227,7.15027890528e-08,0.819880471470233
enron-0.50-100,79,0.536527045519807,0.41412287633933,0.868819883606943,0.723062131322775,0.418140725626191,0.424688612301105,0.0292929155906211,0.835430423537496
enron-0.50-100,80,0.548665320365192,0.421236783610139,0.877251385742034,0.727577807845125,0.425539854736885,0.438582376931379,0.0436127400446388,0.839411001792497
enron-0.50-100,81,0.550396283352148,0.421439753798412,0.878383732109248,0.720915904784946,0.425322732378109,0.439694109386675,0.0538824390551314,0.838453038299318
enron-0.50-100,82,0.601248539603,0.435592503347191,0.883389941246117,0.724181096278994,0.439640013633078,0.444231513850727,0.0660579330348745,0.844855627140284
enron-0.50-100,83,0.576984613464033,0.427926203335624,0.873538320166243,0.734203471493861,0.43258882619588,0.437512886134241,0.0742116188007205,0.829313937666899
enron-0.50-100,84,0.599419111062943,0.430362184904755,0.882896406461899,0.753439202201327,0.435479306063834,0.438156853302826,8.91880324968903e-08,0.834896798335947
enron-0.50-100,85,0.581827615996003,0.432224276879313,0.890710471878162,0.766398403487042,0.436918412698844,0.441020966595332,0.0341875088242185,0.840427665879908
enron-0.50-100,86,0.589743462841986,0.441618968256301,0.899118115665478,0.772101690647527,0.446013614978428,0.450035233969681,0.0455316479920528,0.847362926051532
enron-0.50-100,87,0.597015976940011,0.437441202720959,0.911196302509011,0.775796742956963,0.442026476210683,0.452301041521639,0.0629916936777689,0.859261995212472
enron-0.50-100,88,0.6080572995908,0.461302248487558,0.918098271069574,0.761319283824349,0.459594944255653,0.472024843735391,0.0793140252797779,0.869372353674651
enron-0.50-100,89,0.584300806884362,0.447191386169665,0.911487330171185,0.761550683128637,0.44851937220525,0.453044798001057,0.153367599069693,0.857881184627838
enron-0.50-100,90,0.579270317486576,0.437674711830383,0.938979626122418,0.755875359381412,0.439068658091999,0.444226160324961,7.29615552006739e-08,0.855412277614912
enron-0.50-100,91,0.607861557978409,0.446466950556647,0.947959383582433,0.772330068655952,0.445328957085643,0.450633660172957,0.0713264967323716,0.878290046337182
enron-0.50-100,92,0.592662132328696,0.424880930650059,0.930834688976719,0.780038667512216,0.427152100757471,0.441385971121194,0.187863345539239,0.896316099871402
enron-0.50-100,93,0.578929689547612,0.471826144075317,0.996833594657524,0.841724852362207,0.472562187414587,0.491371433974143,0.402683762558111,0.957192475190895
enron-0.50-100,94,0.55706684940659,0.45053731828189,1.00472764487006,0.849137434592206,0.450905928617963,0.460326178110493,0.388622444899843,0.93296964860367
enron-0.50-100,95,0.561869619166303,0.479276720403399,1.00744370709739,0.814823200115127,0.47822680069339,0.467532761178956,0.405798919482519,0.980408474888948
enron-0.50-100,96,0.558463787540994,0.483641561112865,0.981928970563358,0.833832823205987,0.481793429045141,0.4673328273617,8.7010317022319e-08,0.952884122023069
enron-0.50-100,97,0.554311498303953,0.487325509145549,0.980339306469889,0.828046940988849,0.489165969006241,0.480829953518198,0.0397596298261591,0.944273753146231
enron-0.50-100,98,0.556402937079243,0.494483115147052,0.985177398700197,0.825371476049167,0.495263762872598,0.48595396971325,0.0434294598284547,0.945364470313791
enron-0.50-100,99,0.555913714728569,0.515740814213828,0.988828680428999,0.79362767107894,0.522900103591855,0.512436227147614,0.0919930163827107,0.955912755201564
enron-0.50-100,100,0.574577419057029,0.519848456351814,0.967063254077981,0.80599071847964,0.526744327480974,0.526767461625927,0.158748335140718,0.965911399341134
askubuntu-0.50-100,1,0.00817714260842292,0.00775780535742357,0.0872350611172902,0.0627623937784037,0.007950160803601,0.0080872958649266,0.0604372887093787,0.0604372887093787
askubuntu-0.50-100,2,0.0147632053102326,0.0136878549733673,0.162039210282984,0.131567453809623,0.0141193632061484,0.0144955721224041,0.104438781268472,0.104438781268472
askubuntu-0.50-100,3,0.021691850533617,0.0190088539646063,0.254060854082075,0.206435663926737,0.0199486953923527,0.0208834479769632,0.15628067900888,0.15628067900888
askubuntu-0.50-100,4,0.0256143371723216,0.022444677871686,0.305322315410488,0.288966341565101,0.0235862448822819,0.0248511042083885,0.181549741124693,0.181549741124693
askubuntu-0.50-100,5,0.0330948437340628,0.0280472329356474,0.371019890328119,0.329262252583052,0.0296836275510882,0.0317595856095808,0.2011810914162,0.2011810914162
askubuntu-0.50-100,6,0.0451972990964266,0.0364116737917446,0.395002900244565,0.363722101475086,0.0389923909948744,0.0429056506320565,4.21997765593131e-08,0.232846105542928
askubuntu-0.50-100,7,0.0650722744368033,0.0504563354145494,0.492394766712068,0.435496252625264,0.0547119578435724,0.0610894878231417,0.0743484821720277,0.281574254026229
askubuntu-0.50-100,8,0.0961474911490951,0.0667374875598666,0.548318224759874,0.509190761764675,0.0746288241094138,0.0879127841222025,0.127548079763743,0.342584376136126
askubuntu-0.50-100,9,0.12097379578323,0.0977550705562357,0.61578332612785,0.569621431948174,0.105417045102536,0.110954941439007,0.201710427605266,0.420534460714428
askubuntu-0.50-100,10,0.137000359512299,0.0839795365142409,0.641545205449816,0.589996122172742,0.0984731170728729,0.119923541500263,0.26127292732482,0.455306304222948
askubuntu-0.50-100,11,0.142019615324002,0.0897825991904609,0.625813674897259,0.57178972963585,0.102199652480283,0.124920765474797,0.30728231707029,0.470175505298333
askubuntu-0.50-100,12,0.137859571974026,0.0900590045988202,0.642193533327743,0.588280841506094,0.104327532771321,0.125152121178909,2.83763248801152e-08,0.504344798701662
askubuntu-0.50-100,13,0.155657254888074,0.0914838473618477,0.664386255956165,0.622515155188952,0.104571560442837,0.124227937117992,0.0651410046170347,0.49937322928487
askubuntu-0.50-100,14,0.147523347008071,0.102271231760788,0.705807966479194,0.650687328250223,0.114462510590595,0.133143361709489,0.10321939432879,0.543360961368674
askubuntu-0.50-100,15,0.145708052424211,0.101179374036559,0.702191682391273,0.660289972112806,0.113698569323727,0.132627887995178,0.134432441925519,0.566687827768194
askubuntu-0.50-100,16,0.149819662049221,0.107048738663238,0.737605184414577,0.677447275749877,0.119201226919382,0.137379442915376,0.16193501883038,0.581699450026403
askubuntu-0.50-100,17,0.155153674569843,0.117348260203702,0.753792868189046,0.682683559851431,0.130231645695104,0.148801453520675,0.189593942047437,0.59763555631624
askubuntu-0.50-100,18,0.158922695678167,0.119714025027016,0.759081460639998,0.689083375227689,0.13398694729723,0.149994748977915,3.74541802000878e-08,0.605315606410105
askubuntu-0.50-100,19,0.168033173739868,0.12822141527431,0.772724369036782,0.699142887963328,0.145352179581483,0.158728252842931,0.0482432415819809,0.620509223186796
askubuntu-0.50-100,20,0.173939485663188,0.132637961967955,0.78035916569327,0.713318404043194,0.149625473098431,0.164606651592874,0.112325651032773,0.65271542515288
askubuntu-0.50-100,21,0.157085233641849,0.112150505733745,0.792312500116225,0.71721367202196,0.129421449102154,0.146424415199168,0.155530408560786,0.613829275468553
askubuntu-0.50-100,22,0.158851989574173,0.108191725353598,0.80766255124013,0.72960029475433,0.128351312614899,0.147668278942279,0.176481327972732,0.612239687222881
askubuntu-0.50-100,23,0.195530089105874,0.146601598548414,0.820107183782954,0.726506265129441,0.166135484792547,0.18541054306175,0.227336642689031,0.628977673251254
askubuntu-0.50-100,24,0.174373349958463,0.138358952893464,0.830659207373639,0.733549437573848,0.152068520742623,0.166154318478559,2.79441018907279e-08,0.624772588498672
askubuntu-0.50-100,25,0.186953185917968,0.149060774435072,0.851281173798611,0.757333753837789,0.164365679447061,0.178499660186242,0.0865660707099844,0.657620725929167
askubuntu-0.50-100,26,0.186815422213833,0.150308671755797,0.852854229747924,0.753228309045153,0.164978488493973,0.178491652581412,0.10289477968871,0.652373808831758
askubuntu-0.50-100,27,0.188194959968235,0.147628822975368,0.837095993136128,0.757285390284205,0.166992671537169,0.180027870414299,0.115540257610054,0.654556904861835
askubuntu-0.50-100,28,0.197943817240093,0.139631342598477,0.828676617277958,0.748015103608752,0.159960047906092,0.183751072770078,0.13373260379363,0.658817092698437
askubuntu-0.50-100,29,0.190342080499318,0.134498645404407,0.826705811808804,0.760519701365968,0.15264495066308,0.17557285932496,0.166621901476266,0.66972198339225
askubuntu-0.50-100,30,0.192548414795252,0.137488209004013,0.854497361853854,0.77068770569105,0.154895008120997,0.177411361870268,3.57202617666938e-08,0.688855406079819
askubuntu-0.50-100,31,0.200626865315216,0.146996908525609,0.864357755582862,0.772498709603564,0.164297328595332,0.185925485616605,0.0559765900074702,0.705409118609167
askubuntu-0.50-100,32,0.212144416806574,0.155549085577793,0.857761135662854,0.765594295507525,0.17349139206362,0.196449140678939,0.089797880585532,0.748506028541436
askubuntu-0.50-100,33,0.226295173772968,0.164894387800879,0.90187258336337,0.764678410522194,0.186268019652359,0.210212390412368,0.123742298699594,0.729959055115762
askubuntu-0.50-100,34,0.236982228841558,0.182711507132409,0.883627811775004,0.766735514480052,0.193929339884972,0.219448468559566,0.147315506355613,0.737411509880019
askubuntu-0.50-100,35,0.257884814264079,0.201031819118927,0.874450014507895,0.774876109153592,0.218160621569826,0.242604565868201,0.175523026179173,0.736725567688036
askubuntu-0.50-100,36,0.2724117899734,0.234322072105741,0.884042465516057,0.786501725899532,0.255405605556768,0.262968922092498,3.37316226622035e-08,0.731730293029078
askubuntu-0.50-100,37,0.306288157374685,0.268518786704679,0.898211214181327,0.799254074266635,0.281303253328235,0.295508521465158,0.0640377372213446,0.748235089331189
askubuntu-0.50-100,38,0.341069555604255,0.303227732319379,0.918896676313677,0.819596487846356,0.314082802383845,0.329088105587874,0.100242150410903,0.762810634995504
askubuntu-0.50-100,39,0.356291408718672,0.316263277649137,0.919732999890074,0.817612281156494,0.326747741755879,0.342587946044801,0.123886950125745,0.773782658283039
askubuntu-0.50-100,40,0.361980042645199,0.320759681145013,0.903754882698735,0.801381212426122,0.331772305936589,0.347490879158251,0.178679005438002,0.775538641228661
askubuntu-0.50-100,41,0.384320821155315,0.341796762732191,0.893785508941763,0.788122201116266,0.352685141484047,0.367964225430721,0.217315332634628,0.779088401820758
askubuntu-0.50-100,42,0.421999115221976,0.379497306447136,0.894074906021933,0.811466055645273,0.390374608141305,0.40521941304303,2.51283944381525e-08,0.79474225358471
askubuntu-0.50-100,43,0.446575956211557,0.402797107149813,0.952445901369063,0.825191301940901,0.41195302797642,0.425418061569876,0.0621459378564002,0.822216223441392
askubuntu-0.50-100,44,0.470247315025957,0.426023191008542,0.934797897932413,0.809091989220676,0.43519213941489,0.447782727475932,0.0904985810638376,0.766652974069923
askubuntu-0.50-100,45,0.477780735865996,0.482587027707626,0.928852711463483,0.831275222368066,0.491942617266732,0.46884212366806,0.143298756896019,0.782503349617791
askubuntu-0.50-100,46,0.595215863874782,0.54211931713821,0.950258849106542,0.838688400271114,0.545604281358982,0.54771022102088,0.19792919437041,0.810034293192354
askubuntu-0.50-100,47,0.557671622669196,0.566746005431496,0.906943968303917,0.78665163466929,0.612419880671258,0.569068833337149,0.217053030511132,0.777992784100885
askubuntu-0.50-100,48,0.559395100211558,0.492912923995901,0.921769637262168,0.861133443642989,0.496630705354767,0.562593318460015,3.24085904669072e-08,0.813463436681748
askubuntu-0.50-100,49,0.576845661701601,0.425521488080428,0.961976329232464,0.832709711195851,0.443905223551921,0.580751303384098,0.0548443618733541,0.769135540253401
askubuntu-0.50-100,50,0.508217195101827,0.449862504758234,0.967948025176183,0.846570039398876,0.462430164578089,0.513319562402729,0.117102035254489,0.834529036885524
askubuntu-0.50-100,51,0.563072061388722,0.522601452934561,0.987162989282128,0.878598802447358,0.512301129779487,0.56229112250819,0.2382406255264,0.849067060806973
askubuntu-0.50-100,52,0.616414704412857,0.553675219552229,1.01054710613755,0.885887884056597,0.56141708060493,0.610884915673404,0.278119293573989,0.884552609306656
askubuntu-0.50-100,53,0.681790534927467,0.596657279283459,1.0254814214522,0.897287894577616,0.605797119521873,0.632955807039102,0.307286023740418,0.88535344382411
askubuntu-0.50-100,54,0.624220300457638,0.557050832927876,1.04127816970031,0.920176061292231,0.568006748254824,0.615987465850369,3.69461543942194e-08,0.903459772601709
askubuntu-0.50-100,55,0.688878849859357,0.589319451908881,1.03231342730944,0.920590824869912,0.601975765149099,0.683530224887846,0.0827418546441449,0.88146258047426
askubuntu-0.50-100,56,0.692123543818735,0.598508010571734,1.04625547200074,0.909079868841832,0.578538333298657,0.639641288831329,0.0831101819460825,0.8931590066498
askubuntu-0.50-100,57,0.703433033555888,0.577228992310816,1.05846175756124,0.913553619777198,0.666705273320825,0.648288602029862,0.120156699004669,0.890877161036091
askubuntu-0.50-100,58,0.727718666112328,0.605631670676363,1.0695154057519,0.933907257106619,0.664701079400293,0.67198135813627,0.15524655912016,0.92799578456429
askubuntu-0.50-100,59,0.755108751703625,0.638808268456322,1.08033010048366,0.943572767225077,0.690887777624226,0.69837067263255,0.190382795529566,0.946226101632557
askubuntu-0.50-100,60,0.804598676904673,0.684277653674662,1.08122265045514,0.951122107762543,0.737274561347993,0.784374122252313,3.59318471410852e-08,0.967480418144628
askubuntu-0.50-100,61,0.8254729796286,0.70407063459496,1.07360015968234,0.955410665566264,0.757488322250193,0.805715448397733,0.0321272742741046,0.9704109583634
askubuntu-0.50-100,62,0.84891690968363,0.771583063935953,1.06227936968524,0.964933572814283,0.77989523927101,0.830335092519982,0.0772264565328647,0.983437356841817
askubuntu-0.50-100,63,0.815705565510171,0.799466052418124,1.06450226052904,0.992124445731855,0.786150340344561,0.837821008995177,0.0997064594818739,0.992171013384181
askubuntu-0.50-100,64,0.819858654604954,0.792003552261361,1.06421090124861,0.985623599598361,0.799791389364909,0.758165830297199,0.123585913004935,0.990847700447811
askubuntu-0.50-100,65,0.791023663902859,0.827026253467602,1.09544465390555,0.952519423896637,0.751535889894507,0.772996303838571,0.140978333025248,1.0239559547203
askubuntu-0.50-100,66,0.850695332577408,0.699936595306534,1.09479771819239,0.970665844824171,0.776944766929028,0.837655022648493,3.99798539989398e-08,1.02663944455617
askubuntu-0.50-100,67,0.829221616632243,0.754987572816255,1.0798217566204,0.973905611400946,0.789682826468826,0.81790993020839,0.0541314477193872,1.03225225665609
askubuntu-0.50-100,68,0.857324060744414,0.775198224246955,1.09986184050937,1.00320605436339,0.827159959676911,0.844735673811841,0.156489897566593,1.03095268799667
askubuntu-0.50-100,69,0.851627976358303,0.811734849411848,1.10973336575409,1.01328149233929,0.824012135804509,0.839128251632752,0.187084558898572,1.00670523354492
askubuntu-0.50-100,70,0.88271531168403,0.695540444282021,1.04234356587559,0.969167460234966,0.760871673662486,0.868966871894711,0.213090813278761,0.987390335865155
askubuntu-0.50-100,71,0.919155389288585,0.724962794846618,1.04812782209555,0.987524680507221,0.778395941976623,0.90013855181723,0.206201867001779,0.989638600759399
askubuntu-0.50-100,72,0.935299826918864,0.672627599162548,1.0566236248307,0.97591113640466,0.688308597931322,0.798302421097533,1.80129123973348e-08,0.962808272418432
askubuntu-0.50-100,73,0.903963074894489,0.675443805028724,1.06479363636284,0.97627255576165,0.689946852302285,0.753680305415376,0.0431045930907679,0.968735950532375
askubuntu-0.50-100,74,0.862275460209313,0.672836646540326,1.0655287795254,0.980117462121578,0.688473754444433,0.751937674367937,0.0705989266685233,1.00050499462014
askubuntu-0.50-100,75,0.779757805595727,0.61013450145034,1.0798184147962,0.965414846571054,0.66931231321094,0.818576279585677,0.130255760967159,1.00326600600687
askubuntu-0.50-100,76,0.926054310591496,0.751109338368023,1.1273887458279,0.975502346846617,0.762758931138864,0.835799415762034,0.195076967654326,1.03580940041208
askubuntu-0.50-100,77,0.902379559483307,0.792118491460062,1.1600029318538,1.0066032925651,0.798814204967603,0.895395126397753,0.268621083764413,1.01964337996178
askubuntu-0.50-100,78,0.962565073262722,0.813653054758072,1.15441467277255,1.04489663715433,0.819405637862296,0.952311806404833,4.43692953474699e-08,1.01480767934046
askubuntu-0.50-100,79,0.945866236376209,0.83335917233092,1.14796446396867,1.04942235207336,0.843372087549533,0.866929664933202,0.0531754882528827,1.07647286568744
askubuntu-0.50-100,80,0.978583116664658,0.851396637228376,1.20188268087402,1.05207784396751,0.853132817844588,0.889106367064364,0.166393103526234,1.09331318890142
askubuntu-0.50-100,81,1.04857218406812,0.906130520158586,1.20742655175593,1.06647059335517,0.909936092087009,0.941282820181568,0.275113366864019,1.13114604666899
askubuntu-0.50-100,82,1.03539589492825,0.967905746849488,1.19919439793995,1.03840468400719,0.971185935589352,0.992738404973304,0.30296458922194,1.15675572550667
askubuntu-0.50-100,83,1.10692691463019,0.954522713848477,1.21762335146569,1.06979505492121,0.956326672355154,1.06774097884128,0.282228375329173,1.15631311929721
askubuntu-0.50-100,84,1.11873501570371,0.941891888308103,1.19377980326562,1.04474602263321,0.990695742010457,1.01083281060331,3.60828097389041e-08,1.14314809118352
askubuntu-0.50-100,85,1.05933793517802,0.965337063849856,1.20426883458683,1.04939406113541,0.969888688463086,1.03335444918359,0.0510972138378461,1.14854784181855
askubuntu-0.50-100,86,1.07391271042956,0.979355723400251,1.22280902627163,1.05778062135417,0.960324603312963,1.04605573464701,0.0896461463350025,1.15495567535633
askubuntu-0.50-100,87,1.08445895223693,0.901285725531525,1.22744728447486,1.09127951350496,0.980947086497623,1.03876095579347,0.118414373424089,1.14843511514718
askubuntu-0.50-100,88,1.09850066935765,0.912757484677875,1.23315263861978,1.09799160742564,0.886265297103138,1.03107255323757,0.134110504356141,1.14746848131179
askubuntu-0.50-100,89,1.09895799455436,0.907964502853801,1.21129845548307,1.10422996836416,0.949991243765156,1.04449144843566,0.163957390714908,1.15019206979009
askubuntu-0.50-100,90,1.11791326171613,0.928870478163065,1.21572288125805,1.09663408276741,1.02784622922632,1.04417484287571,2.6068618605114e-08,1.16504279378202
askubuntu-0.50-100,91,1.13961304191344,0.94814843460975,1.23510763431992,1.10985140917707,1.01773591179287,1.10948273667681,0.05884182761584,1.20850001301031
askubuntu-0.50-100,92,1.14271590691158,0.957404011118712,1.24461591045535,1.14449471166579,0.998855860064801,1.10330127454308,0.102040195107142,1.21374275744221
askubuntu-0.50-100,93,1.15489192218943,0.971330545507956,1.25006121790731,1.14581883027739,1.01321615974106,1.11996953892714,0.122898230744659,1.21808956908628
askubuntu-0.50-100,94,1.16714195089629,0.985366449139309,1.25837942455548,1.136978222714,1.07422996673356,1.14127944601694,0.141845591857398,1.22622783371245
askubuntu-0.50-100,95,1.17430533554972,0.996166493810891,1.26470026092698,1.14158100428251,1.04124654245412,1.14918574662473,0.155524600090966,1.23286440292049
askubuntu-0.50-100,96,1.17456165221399,1.04397304596543,1.27622233393141,1.14654348374105,1.04288872879947,1.1608633596085,2.82360840380768e-08,1.20632884132009
askubuntu-0.50-100,97,1.17603280043038,1.02273511864145,1.29152811623024,1.15242515830326,1.06509057507526,1.16727988689856,0.115707085488644,1.21063075530907
askubuntu-0.50-100,98,1.13570054025094,1.01671783738771,1.282836078482,1.1592379831052,1.01493048842952,1.11530803198023,0.138850069480312,1.20802851426979
askubuntu-0.50-100,99,1.13996074121694,0.990223031011349,1.26396028885837,1.15065031030841,1.03007431091392,1.03814596209432,0.174824228231,1.21824731232018
askubuntu-0.50-100,100,1.08951380138183,0.963312464210387,1.27515769343156,1.15576118178236,0.933595276179006,1.03020576956459,0.18950688921943,1.21634219813017


==> fig/data-final/exp6-aris-vs-ncl.csv <==
n_cl,Index,eigs,grest-2,grest-3,trip,residual-mode,grest-rsvd-20-20,iasc,timers
10,1,0.99193815013522,0.989559166985696,0.991691027956805,0.929876064259819,0.989560276958001,0.990209268440301,0.989672188875424,0.990070564027273
11,2,0.982978357617283,0.979512260388306,0.982152261326521,0.916959405127659,0.979559261246302,0.980310563853048,0.979423283641501,0.980209884373
12,3,0.968046549426704,0.961896896859794,0.966986582673467,0.899741396390976,0.961900981799063,0.965091439470983,0.96209369313289,0.964681854782836
13,4,0.938692035119172,0.928292768016432,0.935804304588498,0.86108112170858,0.928878813297695,0.93292628326407,0.928567186372508,0.933996005369824
14,5,0.89000130362758,0.872971785561317,0.883737735416173,0.809913086637491,0.871713779696602,0.877592678510661,0.87296778131141,0.88299801843949
15,6,0.820378265744051,0.794726810086862,0.805548838486716,0.7314878197419,0.790014532649038,0.797524267068153,0.794457806555723,0.809192452640149
16,7,0.707651180896751,0.680360470915451,0.688729167547437,0.621536650208514,0.672385211911615,0.683180039207029,0.680906809344524,0.695147899838683
17,8,0.543570274742387,0.508534477471978,0.521325686964041,0.457788323556523,0.484485320758793,0.51168076193966,0.508227519782185,0.52725929506791
18,9,0.397391617999159,0.365607878224765,0.374805623676296,0.326593054125937,0.345653855626581,0.369673955096723,0.366149230305465,0.385120387032125
19,10,0.224117340287903,0.207887492769336,0.21126259388898,0.183672680980938,0.188880182643585,0.206760927065959,0.208867242835095,0.217942948776356
20,11,0.117575119529916,0.098680626931501,0.104321274250756,0.0860544518886104,0.0856230790684636,0.099980050588115,0.097958547056708,0.106206188141809


==> fig/data-final/exp6-aris-vs-pout.csv <==
p_out,Index,eigs,grest-2,grest-3,trip,residual-mode,grest-rsvd-20-20,iasc,timers
0.02,1,0.99193815013522,0.989559166985696,0.991691027956805,0.929876064259819,0.989560276958001,0.990209268440301,0.989672188875424,0.990070564027273
0.021,2,0.986862352014745,0.983141122469737,0.98614237842415,0.922740752689453,0.982891162825096,0.984531994025968,0.983275647469225,0.984470843858946
0.022,3,0.975009270027908,0.969053847847361,0.973223058197888,0.90985391184963,0.969161311779443,0.971423490071577,0.96927481328557,0.970946157580431
0.023,4,0.958053703290672,0.951196476302428,0.955599549366217,0.890622597609721,0.951597172510386,0.95241435472808,0.951106490549297,0.953506738171671
0.024,5,0.930749367474202,0.920547340080333,0.927286013612398,0.85972468977226,0.919819265660494,0.922733390967505,0.921196583733025,0.925520408203525
0.025,6,0.883887741710911,0.871168502200311,0.877969334473201,0.810208003841791,0.869356430011895,0.874396181639475,0.871588900014462,0.876925715786854
0.026,7,0.819662302964955,0.801523777061282,0.811095480164109,0.744667912856104,0.800708185069305,0.805794560422676,0.801867027919482,0.811184555811864
0.027,8,0.720121770487629,0.692534733943752,0.702395063100234,0.642271793655981,0.692597715873579,0.696495568617223,0.693055811396896,0.706874345037912
0.028,9,0.58718055132392,0.5499451399999,0.564642063221703,0.503986309670117,0.54466606478863,0.556717202530693,0.550605910253957,0.569613661916383
0.029,10,0.432069572482386,0.396022039268818,0.40785323758952,0.361012838552018,0.389104569193933,0.401658954563599,0.396790073786857,0.414795460627296
0.03,11,0.265161277538973,0.23414050345679,0.241433506758514,0.203741865662617,0.216560778547211,0.235595509865648,0.234374511197444,0.253466965181416


==> fig/data-final/param-sens-cm-collab-0.50-20-32-perf.csv <==
L,P,Value
10,10,0.0114958818986852
10,20,0.0111855139867354
10,30,0.0106276784527113
10,40,0.0102612130816564
10,50,0.0101469635196296
10,60,0.00967657308291526
10,70,0.00928985666085726
10,80,0.00881518579769516
10,90,0.00847703879809303
10,100,0.00821143836499538
20,10,0.0114325035933546
20,20,0.0108170854311029
20,30,0.0104291877335422
20,40,0.0102718455283527
20,50,0.00979097400648305
20,60,0.00939035246553028
20,70,0.00891247197460435
20,80,0.00854867260721814
20,90,0.00829565453143678
20,100,0.00803768602254467
30,10,0.0111567366176492
30,20,0.010645579804946
30,30,0.0104445619105211
30,40,0.00993169068956662
30,50,0.00952676750383406
30,60,0.00900829878992193
30,70,0.00864110480000658
30,80,0.00839291902253792
30,90,0.00813103724876861
30,100,0.00799670126530822
40,10,0.010970318848283
40,20,0.0107082815728147
40,30,0.0101374683434404
40,40,0.00971706137887658
40,50,0.00916122570552577
40,60,0.00876567575952844
40,70,0.0084874909757747
40,80,0.00823641687573008
40,90,0.00809775965587323
40,100,0.00779830641313234
50,10,0.0111057434045547
50,20,0.0103813543352397
50,30,0.00994145078786281
50,40,0.0093528137855192
50,50,0.00892050164218722
50,60,0.00861689245078379
50,70,0.00834024405855053
50,80,0.00818875395224429
50,90,0.00789635030875492
50,100,0.00749710464319318
60,10,0.0107431780473263
60,20,0.0101769422812401
60,30,0.00958453616745236
60,40,0.00912692358806144
60,50,0.00879998426207188
60,60,0.00848930372781404
60,70,0.00831501262605133
60,80,0.00800685192894041
60,90,0.00759784833447415
60,100,0.00732326800593579
70,10,0.0105807471198346
70,20,0.00986596176386288
70,30,0.00937890868277786
70,40,0.00904295855470273
70,50,0.00866343555304999
70,60,0.0084861529005889
70,70,0.00813674911194649
70,80,0.00770208337731371
70,90,0.00743538240151223
70,100,0.00701032733314341
80,10,0.0102577015838031
80,20,0.00970172508042697
80,30,0.0092825205199904
80,40,0.0088934109055621
80,50,0.0086774505345685
80,60,0.00827849572356735
80,70,0.0078522317641797
80,80,0.00755468514686063
80,90,0.00712672615816352
80,100,0.0068612245991956
90,10,0.0101425241677605
90,20,0.0096042238295801
90,30,0.00920375517708691
90,40,0.00895831369393802
90,50,0.00848641755629044
90,60,0.00805271434942909
90,70,0.00771524071360357
90,80,0.00728018621035529
90,90,0.00699650654681718
90,100,0.00678082499485228
100,10,0.0100474781847795
100,20,0.00952140327806148
100,30,0.00917013933646941
100,40,0.00874697822778695
100,50,0.00826524562671764
100,60,0.00789769964049687
100,70,0.00741882528665888
100,80,0.00711992983718807
100,90,0.00690059330152416
100,100,0.006456715814275


==> fig/data-final/param-sens-cm-collab-0.50-20-32-rt.csv <==
L,P,Value
10,10,4.22761173066077
10,20,4.07364575161155
10,30,4.12892389209624
10,40,3.73938772751167
10,50,3.41226339403002
10,60,3.40066305351848
10,70,3.20862488093411
10,80,2.93759682190188
10,90,2.82351688083207
10,100,2.71755545291194
20,10,4.19227989530448
20,20,4.14295517278758
20,30,3.72910247759572
20,40,3.64014202853577
20,50,3.43783952659941
20,60,3.38242879417012
20,70,2.98175959460275
20,80,2.88551448780787
20,90,2.87686444852362
20,100,2.6800309197416
30,10,4.61883433546778
30,20,4.07291493811205
30,30,3.79966472545697
30,40,3.53661695020556
30,50,3.3137573441695
30,60,3.2313740720155
30,70,2.93288071861592
30,80,2.78857891552804
30,90,2.73013856447957
30,100,2.58940189279761
40,10,4.43503179159066
40,20,3.84931981250821
40,30,3.7367546974166
40,40,3.53720300331356
40,50,3.02701356652387
40,60,3.17559708039303
40,70,2.97727769633067
40,80,2.77374433178378
40,90,2.62715567928154
40,100,2.45336985896824
50,10,4.25792274797943
50,20,3.85085205828255
50,30,3.54940175673118
50,40,3.41651528245863
50,50,2.91159803375088
50,60,3.11952429436101
50,70,2.90167556606779
50,80,2.65330726641483
50,90,2.56556994017611
50,100,2.4144947704427
60,10,4.00310794992611
60,20,3.71782625793137
60,30,3.72254192760775
60,40,3.43361460757963
60,50,2.89205412513221
60,60,3.0969002437572
60,70,2.70768885569249
60,80,2.53592052516264
60,90,2.56207807508226
60,100,2.40287866349753
70,10,3.7972513136505
70,20,3.72829018708431
70,30,3.53078387191757
70,40,3.35667534263851
70,50,2.81106499288486
70,60,2.9527438715465
70,70,2.77976295226998
70,80,2.42457974335365
70,90,2.44189747983643
70,100,2.36568285754378
80,10,3.88259641448078
80,20,3.47606449937214
80,30,3.41300977400005
80,40,3.1115179162089
80,50,2.89950243313816
80,60,2.97058568241669
80,70,2.70063721898936
80,80,2.37655876516356
80,90,2.49412817911326
80,100,2.28446319564807
90,10,3.49075069844387
90,20,3.47359400880416
90,30,3.3072571446936
90,40,3.06125615213605
90,50,2.85438292637936
90,60,2.80903350739418
90,70,2.59710825887768
90,80,2.32466747253625
90,90,2.3789901588506
90,100,2.36146145772445
100,10,3.68657022824942
100,20,3.12937784879853
100,30,3.26627543166041
100,40,3.05176459726209
100,50,2.59031196327667
100,60,2.70564113810846
100,70,2.55659985313942
100,80,2.44377236386625
100,90,2.21144322073733
100,100,2.21010414737127

